Lithium-Rich Giants in Globular Clusters

Although red giants deplete lithium on their surfaces, some giants are Li-rich. Intermediate-mass asymptotic giant branch (AGB) stars can generate Li through the Cameron-Fowler conveyor, but the existence of Li-rich, low-mass red giant branch (RGB) stars is puzzling. Globular clusters are the best sites to examine this phenomenon because it is straightforward to determine membership in the cluster and to identify the evolutionary state of each star. In 72 hours of Keck/DEIMOS exposures in 25 clusters, we found four Li-rich RGB and two Li-rich AGB stars. There were 1696 RGB and 125 AGB stars with measurements or upper limits consistent with normal abundances of Li. Hence, the frequency of Li-richness in globular clusters is (0.2 +/- 0.1)% for the RGB, (1.6 +/- 1.1)% for the AGB, and (0.3 +/- 0.1)% for all giants. Because the Li-rich RGB stars are on the lower RGB, Li self-generation mechanisms proposed to occur at the luminosity function bump or He core flash cannot explain these four lower RGB stars. We propose the following origin for Li enrichment: (1) All luminous giants experience a brief phase of Li enrichment at the He core flash. (2) All post-RGB stars with binary companions on the lower RGB will engage in mass transfer. This scenario predicts that 0.1% of lower RGB stars will appear Li-rich due to mass transfer from a recently Li-enhanced companion. This frequency is at the lower end of our confidence interval.

==> table_catalog.dat <==
Title: Lithium-Rich Giants in Globular Clusters
Authors: Kirby E.N., Guhathakurta P., Zhang A.J., Hong J., Guo M., Guo R.,
         Cohen J.G.
Table: Stellar Properties and Lithium Abundances
================================================================================
Byte-by-byte Description of file: table_catalog.dat
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---       GC      Globular cluster
  10- 24 A15    ---       Name    Star name
  26- 27 I2     h         RAh     Hour of Right Ascension (J2000)
  29- 30 I2     min       RAm     Minute of Right Ascension (J2000)
  32- 36 F5.2   s         RAs     Second of Right Ascension (J2000)
      38 A1     ---       DE-     Sign of the Declination (J2000)
  39- 40 I2     deg       DEd     Degree of Declination (J2000)
  42- 43 I2     arcmin    DEm     Arcminute of Declination (J2000)
  45- 48 F4.1   arcsec    DEs     Arcsecond of Declination (J2000)
  50- 52 A3     ---       Branch  RGB or AGB star
  54- 58 F5.2   mag       V       Extinction-corrected apparent V magnitude
  60- 63 F4.2   mag       B-V     ? Reddening-corrected B-V color
  65- 68 F4.2   mag       V-I     ? Reddening-corrected V-I color
  70- 74 F5.2   mag       M_V     Extinction-corrected absolute V magnitude
  76- 79 I4     K         Teff    Effective temperature
  81- 84 F4.2   cm/s^2    logg    Surface gravity
  86- 90 F5.2   [Sun]     [Fe/H]  Iron abundance relative to the Sun
  92- 95 F4.2   [Sun]   e_[Fe/H]  Uncertainty in [Fe/H]
      97 A1     ---       LiUL    ? Upper limit flag for A(Li)
  98-102 F5.2   ---       A(Li)   Lithium abundance
 104-107 F4.2   ---     e_A(Li)   ? Uncertainty in A(Li)
--------------------------------------------------------------------------------
M68      Stet-M68-S232   12 39 33.44 -26 43 13.3 AGB 13.07 1.06 1.20 -2.01 4462 0.98 -2.38 0.11   3.17 0.10
M68      Stet-M68-S534   12 39 36.77 -26 37 57.9 RGB 17.34 0.63 0.78  2.27 5488 3.15 -2.44 0.13   2.41 0.15
NGC 5053 N5053-S79       13 16 38.75 +17 41 48.2 RGB 17.51 0.56 0.85  1.31 5367 2.73 -2.30 0.11   2.72 0.14
NGC 5897 Tes01-WF4-703   15 17 23.15 -20 59 42.3 AGB 14.90      1.04 -0.62 4774 1.70 -1.99 0.11   1.50 0.11
M30      132             21 40 09.50 -23 09 46.4 RGB 17.60      0.72  3.04 5640 3.54 -2.43 0.12   2.66 0.14
M30      7229            21 40 18.77 -23 13 40.4 RGB 17.05      0.75  2.49 5510 3.28 -2.32 0.11   2.87 0.13
NGC 288  206             00 52 15.51 -26 41 04.7 RGB 15.13      0.98  0.37 4744 2.16 -1.39 0.11 < 0.42     
NGC 288  1635            00 52 20.64 -26 37 34.7 RGB 17.38      0.82  2.62 5290 3.26 -1.38 0.11 < 1.45     
NGC 288  2133            00 52 27.93 -26 37 08.6 RGB 17.16      0.85  2.40 5228 3.14 -1.28 0.11 < 1.55     
NGC 288  2228            00 52 28.85 -26 37 04.2 RGB 17.84      0.82  3.08 5359 3.45 -1.33 0.11 < 1.71     
NGC 288  N288-S612       00 52 30.92 -26 32 02.6 RGB 17.43 0.62 0.80  2.67 5406 3.30 -1.16 0.11 < 2.26     
NGC 288  556             00 52 31.27 -26 39 01.0 AGB 14.63      0.85 -0.13 5309 2.11 -1.35 0.11 < 0.91     
NGC 288  535             00 52 31.41 -26 39 02.9 RGB 16.43      0.90  1.67 5112 2.79 -1.36 0.11 < 1.33     
NGC 288  3440            00 52 31.83 -26 36 15.3 RGB 15.83      0.92  1.07 5054 2.52 -1.26 0.11   1.59 0.11
NGC 288  412             00 52 31.99 -26 39 20.1 RGB 16.45      0.89  1.69 5120 2.81 -1.36 0.11   1.46 0.13
NGC 288  10599           00 52 32.95 -26 38 29.1 RGB 17.50      0.83  2.74 5299 3.31 -1.33 0.11 < 1.60     
NGC 288  10636           00 52 32.97 -26 38 11.9 RGB 17.29      0.84  2.53 5168 3.20 -1.47 0.11 < 1.15     
NGC 288  N288-S85        00 52 33.25 -26 34 55.8 RGB 17.95 0.61 0.78  3.19 5473 3.54 -1.08 0.12 < 2.28     
NGC 288  56              00 52 34.02 -26 38 30.8 RGB 17.19      0.82  2.43 5285 3.19 -1.27 0.11 < 1.60     
NGC 288  N288-S59        00 52 34.35 -26 35 32.2 RGB 17.03 0.66 0.82  2.27 5331 3.11 -1.20 0.11 < 1.86     
NGC 288  N288-S329       00 52 34.56 -26 31 55.9 RGB 15.81 0.74 0.89  1.05 5058 2.55 -1.32 0.11 < 1.51     
NGC 288  N288-S152       00 52 35.27 -26 31 37.8 RGB 15.86 0.74 0.89  1.10 5039 2.56 -1.33 0.11 < 1.43     
NGC 288  10855           00 52 35.38 -26 36 48.6 RGB 16.63      0.89  1.87 5074 2.89 -1.43 0.11 < 1.19     
NGC 288  N288-S56        00 52 35.93 -26 37 40.5 RGB 17.54 0.63 0.80  2.78 5401 3.35 -1.24 0.12 < 1.82     
NGC 288  10795           00 52 36.08 -26 37 06.3 RGB 14.81      1.07  0.05 4738 1.93 -1.42 0.11 < 0.85     
NGC 288  N288-S57        00 52 36.29 -26 34 07.8 RGB 17.35 0.65 0.82  2.59 5351 3.25 -1.14 0.11 < 1.87     
NGC 288  10740           00 52 36.66 -26 37 23.8 RGB 16.84      0.85  2.08 5135 3.01 -1.42 0.11   1.13 0.22
NGC 288  905             00 52 36.74 -26 38 29.2 RGB 17.21      0.82  2.45 5327 3.19 -1.29 0.11 < 1.35     
NGC 288  10554           00 52 37.14 -26 38 57.3 RGB 17.52      0.82  2.76 5267 3.32 -1.31 0.11 < 1.69     
NGC 288  10922           00 52 37.16 -26 36 26.1 RGB 16.20      0.92  1.44 5080 2.68 -1.36 0.11 < 1.10     
NGC 288  N288-S53        00 52 37.34 -26 38 11.5 RGB 17.48 0.64 0.81  2.72 5390 3.32 -1.16 0.11 < 1.40     
NGC 288  385             00 52 37.44 -26 39 28.3 RGB 16.50      0.88  1.74 5165 2.84 -1.23 0.11 < 1.08     
NGC 288  N288-S54        00 52 37.63 -26 33 56.0 RGB 16.74 0.67 0.84  1.98 5267 2.98 -1.16 0.11 < 2.00     
NGC 288  3041            00 52 37.63 -26 36 30.2 RGB 17.32      0.84  2.56 5299 3.22 -1.29 0.11   1.61 0.23
NGC 288  10891           00 52 37.74 -26 36 36.8 RGB 16.89      0.79  2.13 5212 3.08 -1.47 0.11 < 1.39     
NGC 288  4647            00 52 37.76 -26 35 38.4 RGB 17.04      0.84  2.28 5243 3.10 -1.32 0.11 < 1.72     
NGC 288  3721            00 52 37.94 -26 36 06.3 RGB 14.80      1.02  0.04 4738 1.98 -1.46 0.11 <-0.16     
NGC 288  5235            00 52 38.03 -26 35 23.0 RGB 17.91      0.73  3.15 5718 3.59 -1.56 0.11 < 1.58     
NGC 288  N288-S52        00 52 38.18 -26 35 32.6 RGB 16.96 0.61 0.79  2.20 5327 3.11 -1.44 0.12 < 1.79     
NGC 288  6299            00 52 38.82 -26 34 45.6 RGB 16.18      0.92  1.42 5101 2.67 -1.28 0.11 < 1.01     
NGC 288  5856            00 52 38.92 -26 35 01.4 RGB 16.93      0.84  2.17 5178 3.05 -1.38 0.11 < 1.49     
NGC 288  4150            00 52 39.12 -26 35 52.0 RGB 16.49      0.89  1.73 5199 2.83 -1.29 0.11 < 1.76     
NGC 288  2816            00 52 39.16 -26 36 38.8 RGB 17.51      0.83  2.75 5324 3.31 -1.33 0.11 < 1.84     
NGC 288  2987            00 52 39.40 -26 36 32.4 RGB 17.56      0.82  2.80 5338 3.34 -1.23 0.11 < 1.46     
NGC 288  3799            00 52 39.44 -26 36 03.6 RGB 17.10      0.83  2.34 5310 3.13 -1.32 0.11 < 1.68     
NGC 288  N288-S99        00 52 39.58 -26 38 46.3 RGB 16.60 0.68 0.84  1.84 5240 2.92 -1.28 0.11 < 1.96     
NGC 288  2393            00 52 39.66 -26 36 57.6 RGB 15.95      0.90  1.19 5026 2.59 -1.40 0.11 < 1.28     
NGC 288  5057            00 52 39.73 -26 35 27.8 RGB 15.31      0.97  0.55 4955 2.25 -1.25 0.11   0.90 0.15
NGC 288  2498            00 52 39.91 -26 36 52.7 RGB 16.46      0.88  1.70 5145 2.82 -1.42 0.11 < 1.58     
NGC 288  N288-S102       00 52 39.95 -26 38 30.1 RGB 17.15 0.66 0.83  2.39 5303 3.16 -1.39 0.12 < 2.16     
NGC 288  3369            00 52 40.28 -26 36 19.5 RGB 15.82      0.93  1.06 5011 2.51 -1.37 0.11   1.27 0.12
NGC 288  2985            00 52 40.31 -26 36 32.8 RGB 15.26      0.96  0.50 4968 2.24 -1.30 0.11   0.99 0.14
NGC 288  6014            00 52 40.43 -26 34 56.1 RGB 14.81      1.03  0.05 4710 1.97 -1.44 0.11 < 0.36     
NGC 288  1065            00 52 40.52 -26 38 16.2 RGB 14.71      1.03 -0.05 4748 1.93 -1.26 0.11   0.23 0.29
NGC 288  N288-S160       00 52 40.53 -26 28 03.3 RGB 15.08 0.82 0.97  0.32 4796 2.16 -1.48 0.11 < 1.72     
NGC 288  1222            00 52 40.53 -26 38 03.9 RGB 17.82      0.78  3.06 5429 3.49 -1.34 0.11 < 1.41     
NGC 288  5773            00 52 40.58 -26 35 04.7 RGB 17.89      0.77  3.13 5474 3.53 -1.28 0.11 < 1.98     
NGC 288  N288-S105       00 52 40.71 -26 35 14.9 RGB 16.82 0.68 0.83  2.06 5284 3.02 -1.27 0.11 < 2.15     
NGC 288  9084            00 52 40.88 -26 32 57.3 RGB 17.69      0.78  2.93 5493 3.44 -1.18 0.11 < 1.65     
NGC 288  8144            00 52 40.98 -26 33 37.8 AGB 13.86      1.03 -0.90 4779 1.60 -1.36 0.11 <-0.32     
NGC 288  N288-S351       00 52 41.01 -26 39 53.8 RGB 15.69 0.77 0.91  0.93 5031 2.47 -1.27 0.11 < 1.46     
NGC 288  N288-S161       00 52 41.33 -26 32 14.6 RGB 15.04 0.84 0.97  0.28 4834 2.14 -1.33 0.11 < 0.98     
NGC 288  5581            00 52 41.35 -26 35 12.3 RGB 15.87      0.91  1.11 5059 2.54 -1.33 0.11   1.55 0.12
NGC 288  N288-S673       00 52 41.40 -26 32 49.9 RGB 17.70 0.63 0.79  2.94 5447 3.43 -1.05 0.11 < 2.76     
NGC 288  N288-S163       00 52 41.50 -26 31 50.2 RGB 17.85 0.61 0.79  3.09 5460 3.49 -1.19 0.13 < 2.05     
NGC 288  7321            00 52 41.53 -26 34 10.4 RGB 17.94      0.83  3.18 5316 3.49 -1.42 0.11 < 1.37     
NGC 288  N288-S164       00 52 41.75 -26 39 40.9 RGB 16.91 0.65 0.82  2.15 5315 3.06 -1.24 0.11 < 2.18     
NGC 288  7554            00 52 42.63 -26 34 01.6 RGB 17.33      0.84  2.57 5255 3.23 -1.35 0.11   1.68 0.14
NGC 288  N288-S166       00 52 43.08 -26 41 30.8 RGB 18.04 0.61 0.78  3.28 5466 3.59 -1.18 0.13 < 2.10     
NGC 288  1799            00 52 43.09 -26 37 28.9 RGB 17.63      0.78  2.87 5471 3.41 -1.39 0.11 < 2.08     
NGC 288  2418            00 52 43.26 -26 36 57.0 AGB 12.93      1.36 -1.82 4149 0.87 -1.29 0.11  -0.58 0.14
NGC 288  2974            00 52 43.34 -26 36 33.5 RGB 16.95      0.83  2.19 5259 3.07 -1.25 0.11 < 1.89     
NGC 288  6005            00 52 43.55 -26 34 56.9 RGB 16.81      0.82  2.05 5270 3.03 -1.40 0.11 < 1.64     
NGC 288  8370            00 52 44.13 -26 33 28.3 RGB 16.82      0.85  2.06 5231 3.00 -1.31 0.11 < 1.61     
NGC 288  3393            00 52 44.31 -26 36 19.0 RGB 17.38      0.85  2.62 5266 3.23 -1.39 0.11 < 1.73     
NGC 288  6180            00 52 44.51 -26 34 50.8 RGB 17.53      0.84  2.77 5241 3.31 -1.42 0.11 < 1.39     
NGC 288  9081            00 52 44.76 -26 32 58.0 RGB 16.02      0.90  1.26 5080 2.62 -1.35 0.11   1.19 0.16
NGC 288  N288-S27        00 52 44.89 -26 36 23.0 RGB 15.32 0.79 0.92  0.56 4964 2.31 -1.33 0.11 < 1.31     
NGC 288  5746            00 52 45.08 -26 35 06.7 RGB 17.92      0.79  3.16 5385 3.52 -1.35 0.11 < 2.18     
NGC 288  8904            00 52 45.13 -26 33 06.1 RGB 16.79      0.88  2.03 5129 2.96 -1.42 0.11 < 1.25     
NGC 288  3125            00 52 45.62 -26 36 28.0 RGB 17.84      0.70  3.08 5750 3.60 -1.45 0.11 < 2.35     
NGC 288  8895            00 52 45.73 -26 33 06.6 RGB 18.01      0.78  3.25 5422 3.58 -1.26 0.11 < 2.09     
NGC 288  8166            00 52 46.13 -26 33 37.9 RGB 16.14      0.87  1.38 5116 2.69 -1.37 0.11   1.11 0.15
NGC 288  6048            00 52 46.18 -26 34 55.5 RGB 17.56      0.84  2.80 5234 3.32 -1.37 0.11 < 1.19     
NGC 288  1864            00 52 46.22 -26 37 25.8 RGB 12.75      1.50 -2.01 3956 0.64 -1.27 0.11  -0.68 0.12
NGC 288  2484            00 52 46.37 -26 36 54.2 RGB 17.81      0.81  3.05 5360 3.45 -1.42 0.11 < 1.90     
NGC 288  23              00 52 46.54 -26 31 52.3 RGB 15.20      0.98  0.44 4836 2.19 -1.37 0.11 < 0.70     
NGC 288  7800            00 52 46.56 -26 33 52.7 RGB 17.82      0.79  3.06 5419 3.48 -1.28 0.11 < 2.01     
NGC 288  12              00 52 46.70 -26 35 13.5 RGB 13.74      1.21 -1.02 4436 1.34 -1.41 0.11 <-0.74     
NGC 288  N288-S21        00 52 46.99 -26 37 50.1 RGB 17.27 0.63 0.80  2.51 5394 3.23 -1.27 0.12 < 2.31     
NGC 288  2282            00 52 47.00 -26 37 04.0 RGB 15.29      0.97  0.53 4903 2.25 -1.30 0.11   0.72 0.18
NGC 288  4784            00 52 47.13 -26 35 36.0 RGB 16.53      0.88  1.77 5134 2.85 -1.38 0.11 < 1.05     
NGC 288  1707            00 52 47.32 -26 37 34.9 RGB 16.61      0.88  1.85 5130 2.89 -1.30 0.11 < 1.14     
NGC 288  6906            00 52 47.35 -26 34 25.6 RGB 16.66      0.83  1.90 5150 2.95 -1.37 0.11 < 1.44     
NGC 288  4273            00 52 47.54 -26 35 49.9 RGB 18.03      0.81  3.27 5329 3.54 -1.30 0.11   1.68 0.22
NGC 288  8017            00 52 47.94 -26 33 43.9 RGB 16.70      0.86  1.94 5185 2.94 -1.39 0.11 < 1.43     
NGC 288  6466            00 52 48.27 -26 34 40.7 RGB 17.40      0.83  2.65 5261 3.26 -1.37 0.11 < 1.30     
NGC 288  6534            00 52 48.52 -26 34 38.6 RGB 17.62      0.73  2.86 5657 3.46 -1.33 0.11   2.48 0.16
NGC 288  5923            00 52 48.83 -26 35 00.5 RGB 17.78      0.77  3.02 5488 3.48 -1.32 0.11 < 1.88     
NGC 288  N288-S15        00 52 49.05 -26 37 03.9 RGB 16.75 0.67 0.83  1.99 5286 2.99 -1.35 0.12 < 1.55     
NGC 288  N288-S173       00 52 49.08 -26 40 07.1 RGB 14.89 0.86 0.97  0.13 4796 2.07 -1.24 0.11 < 1.00     
NGC 288  6438            00 52 49.19 -26 34 42.0 RGB 15.74      0.92  0.98 5025 2.48 -1.30 0.11   1.23 0.13
NGC 288  4480            00 52 49.40 -26 35 44.5 RGB 17.10      0.85  2.34 5227 3.12 -1.37 0.11 < 1.25     
NGC 288  2366            00 52 49.55 -26 37 00.4 RGB 15.40      0.95  0.64 4915 2.31 -1.24 0.11   1.15 0.13
NGC 288  24              00 52 49.84 -26 36 33.4 RGB 14.16      1.07 -0.60 4860 1.67 -1.33 0.11 < 0.85     
NGC 288  6369            00 52 49.86 -26 34 44.4 RGB 17.76      0.79  3.00 5435 3.45 -1.31 0.11 < 1.57     
NGC 288  5010            00 52 49.94 -26 35 30.7 RGB 17.04      0.85  2.28 5263 3.10 -1.27 0.11   1.58 0.16
NGC 288  5188            00 52 51.37 -26 35 26.2 RGB 17.21      0.84  2.45 5242 3.17 -1.37 0.11 < 1.51     
NGC 288  9569            00 52 52.84 -26 32 34.5 RGB 17.92      0.79  3.16 5442 3.52 -1.21 0.11 < 2.05     
NGC 288  N288-S184       00 52 54.90 -26 39 32.7 RGB 17.67 0.62 0.80  2.91 5403 3.40 -1.31 0.12 < 2.05     
NGC 288  6660            00 52 56.38 -26 34 35.6 RGB 17.78      0.82  3.02 5333 3.43 -1.40 0.11 < 1.87     
NGC 288  6216            00 52 56.90 -26 34 51.4 RGB 13.97      1.14 -0.79 4522 1.51 -1.26 0.11 <-0.36     
NGC 288  8439            00 52 57.59 -26 33 27.8 RGB 15.39      0.95  0.63 4906 2.30 -1.36 0.11   0.94 0.16
NGC 288  7555            00 53 00.38 -26 34 04.2 RGB 16.07      0.92  1.32 5098 2.62 -1.33 0.11 < 1.13     
NGC 288  8541            00 53 04.17 -26 33 24.2 RGB 16.97      0.85  2.21 5245 3.06 -1.23 0.11 < 1.04     
Pal 2    59              04 46 00.29 +31 22 47.7 RGB 18.68 0.62 0.90  0.99 5466 2.53 -1.00 0.33 < 4.87     
Pal 2    144             04 46 01.80 +31 22 27.5 RGB 16.52 1.34 1.68 -1.17 4069 0.87 -1.89 0.11 < 1.62     
Pal 2    169             04 46 02.25 +31 21 51.9 RGB 17.01 1.00 1.37 -0.67 4346 1.36 -1.87 0.12 < 1.03     
Pal 2    197             04 46 02.65 +31 22 59.1 RGB 17.09 1.44 1.78 -0.59 3929 1.05 -2.03 0.11 < 0.83     
Pal 2    370             04 46 04.51 +31 21 56.3 RGB 16.35 1.16 1.43 -1.34 4300 1.04 -1.66 0.11 < 0.86     
Pal 2    379             04 46 04.56 +31 22 18.2 RGB 17.17 1.08 1.44 -0.51 4257 1.37 -1.73 0.11 < 1.00     
Pal 2    381             04 46 04.58 +31 21 19.3 RGB 16.98 0.87 1.20 -0.70 4771 1.54 -0.77 0.11 < 1.64     
Pal 2    437             04 46 04.98 +31 23 48.1 RGB 18.83 0.62 0.97  1.15 5244 2.54 -0.93 0.29 < 7.47     
Pal 2    519             04 46 05.62 +31 23 43.4 RGB 18.30 0.61 1.04  0.61 5323 2.25 -1.46 0.25 < 3.42     
Pal 2    565             04 46 05.97 +31 24 03.8 RGB 16.94 0.66 1.02 -0.74 5178 1.73 -1.48 0.13 < 2.33     
Pal 2    742             04 46 07.41 +31 21 25.8 RGB 17.10 0.92 1.24 -0.58 4580 1.54 -1.40 0.11 < 2.40     
Pal 2    818             04 46 08.06 +31 23 24.9 RGB 17.01 0.92 1.19 -0.67 4692 1.57 -1.71 0.12 < 2.13     
Pal 2    937             04 46 09.28 +31 23 10.9 RGB 17.72 0.75 1.04  0.03 5084 2.02 -1.09 0.14 < 3.06     
Pal 2    962             04 46 09.55 +31 24 15.3 RGB 16.22 1.14 1.34 -1.46 4445 1.09 -1.58 0.11 < 1.12     
Pal 2    1015            04 46 10.33 +31 23 53.1 RGB 17.85 0.92 1.13  0.16 4788 1.97 -1.31 0.14 < 2.56     
Pal 2    1085            04 46 11.29 +31 23 34.4 AGB 17.68 0.49 0.74 -0.00 5908 2.32 -1.63 0.29 < 3.75     
M79      N1904-S129      05 23 51.27 -24 31 10.1 RGB 18.19 0.62 0.82  2.63 5318 3.26 -1.57 0.12 < 1.81     
M79      Ros74           05 23 52.45 -24 31 36.4 RGB 18.34      0.82  2.78 5339 3.33 -1.69 0.12 < 1.91     
M79      N1904-S138      05 23 53.40 -24 31 29.9 RGB 18.59 0.60 0.79  3.03 5467 3.46 -1.68 0.12 < 1.86     
M79      N1904-S139      05 23 54.41 -24 31 14.1 RGB 17.43 0.70 0.86  1.87 5193 2.91 -1.81 0.11 < 1.87     
M79      N1904-S74       05 23 54.53 -24 32 08.1 RGB 15.50 0.84 0.99 -0.07 4798 1.97 -1.69 0.11 < 1.03     
M79      N1904-S144      05 23 55.83 -24 31 46.4 RGB 18.03 0.67 0.82  2.47 5337 3.20 -1.74 0.11 < 2.06     
M79      N1904-S55       05 23 56.71 -24 33 01.2 RGB 17.92 0.70 0.83  2.35 5297 3.14 -1.60 0.12 < 1.89     
M79      N1904-S41       05 23 59.67 -24 33 39.3 RGB 16.77 0.72 0.88  1.21 5148 2.61 -1.89 0.11 < 1.62     
M79      N1904-S84       05 23 59.85 -24 31 33.7 RGB 17.60 0.68 0.84  2.03 5241 2.99 -1.62 0.11 < 1.03     
M79      N1904-S3        05 23 59.91 -24 33 31.6 RGB 17.35 0.71 0.85  1.79 5221 2.89 -1.73 0.11 < 1.54     
M79      N1904-S60       05 23 59.98 -24 32 49.6 RGB 15.92 0.81 0.95  0.36 4916 2.18 -1.69 0.11 < 1.18     
M79      N1904-S58       05 24 01.74 -24 32 59.6 RGB 15.94 0.83 0.95  0.38 4922 2.20 -1.70 0.11 < 1.43     
M79      N1904-S4        05 24 02.01 -24 33 18.0 RGB 18.73 0.63 0.79  3.17 5456 3.53 -1.76 0.12 < 2.55     
M79      N1904-S89       05 24 02.16 -24 31 17.3 RGB 14.69 0.96 1.09 -0.87 4629 1.53 -1.67 0.11 <-0.01     
M79      N1904-S56       05 24 02.26 -24 33 00.1 RGB 18.64 0.60 0.72  3.08 5696 3.56 -1.61 0.12 < 2.26     
M79      Ros147          05 24 02.57 -24 33 09.1 RGB 17.57      0.84  2.01 5240 2.98 -1.75 0.11 < 1.37     
M79      N1904-S22       05 24 02.64 -24 31 44.7 RGB 16.31 0.78 0.93  0.75 5025 2.38 -1.70 0.11   1.36 0.14
M79      Ros127          05 24 03.21 -24 31 26.7 RGB 18.56      0.80  3.00 5411 3.44 -1.53 0.12 < 2.63     
M79      N1904-S50       05 24 03.41 -24 33 09.0 RGB 18.59 0.64 0.80  3.03 5417 3.45 -1.82 0.12 < 2.50     
M79      N1904-S21       05 24 03.53 -24 31 46.8 RGB 17.36 0.70 0.84  1.79 5232 2.89 -1.68 0.11 < 1.52     
M79      Ros193          05 24 03.55 -24 32 16.4 RGB 17.92      0.77  2.35 5437 3.19 -1.62 0.12 < 2.11     
M79      Ros63           05 24 03.78 -24 32 02.5 RGB 17.64      0.85  2.08 5155 3.01 -1.83 0.11 < 1.42     
M79      Ros91           05 24 04.04 -24 31 48.0 RGB 17.48      0.83  1.91 5275 2.95 -1.63 0.11 < 1.52     
M79      N1904-S79       05 24 04.38 -24 31 52.0 RGB 15.02 0.93 1.05 -0.54 4740 1.71 -1.60 0.11 < 0.22     
M79      Ros35           05 24 04.45 -24 32 23.2 RGB 16.95      0.89  1.39 5104 2.67 -1.74 0.11 < 1.56     
M79      Ros134          05 24 04.53 -24 31 43.0 RGB 18.27      0.78  2.71 5455 3.34 -1.70 0.12 < 1.82     
M79      Ros59           05 24 04.66 -24 31 24.3 RGB 17.10      0.88  1.54 5149 2.75 -1.71 0.11 < 1.10     
M79      Ros28           05 24 04.84 -24 31 47.1 RGB 16.64      0.89  1.08 5103 2.55 -1.70 0.11 < 1.35     
M79      Ros41           05 24 04.85 -24 32 11.5 RGB 16.73      0.87  1.17 5147 2.61 -1.71 0.11 < 1.23     
M79      N1904-S85       05 24 04.93 -24 31 26.7 RGB 15.17 0.89 1.03 -0.39 4779 1.79 -1.62 0.11 < 0.66     
M79      Ros107          05 24 04.98 -24 32 28.5 RGB 18.58      0.79  3.02 5450 3.46 -1.52 0.12 < 2.51     
M79      N1904-S163      05 24 05.11 -24 31 46.1 RGB 15.95 0.82 0.95  0.39 4937 2.20 -1.68 0.11 < 1.20     
M79      Ros101          05 24 05.18 -24 32 16.4 RGB 18.12      0.79  2.56 5445 3.26 -1.58 0.11 < 2.15     
M79      Ros21           05 24 05.75 -24 32 14.8 RGB 16.13      0.92  0.57 4963 2.31 -1.70 0.11 < 1.26     
M79      Ros44           05 24 05.89 -24 31 41.6 RGB 16.53      0.87  0.97 5124 2.52 -1.69 0.11 < 1.32     
M79      Ros96           05 24 05.95 -24 31 31.5 RGB 15.64      0.94  0.07 4952 2.09 -1.57 0.11 < 0.64     
M79      N1904-S71       05 24 06.18 -24 32 12.2 AGB 15.34 0.73 0.90 -0.22 5150 2.01 -1.80 0.11 < 1.07     
M79      N1904-S159      05 24 06.25 -24 35 01.6 RGB 17.64 0.67 0.84  2.07 5270 3.01 -1.33 0.11 < 1.21     
M79      Ros37           05 24 06.43 -24 32 52.6 RGB 16.76      0.89  1.19 5135 2.60 -1.69 0.11 < 1.62     
M79      Ros64           05 24 06.45 -24 31 06.9 RGB 16.82      0.86  1.26 5166 2.65 -1.67 0.11 < 1.22     
M79      N1904-S165      05 24 06.59 -24 31 12.5 RGB 14.39 1.02 1.12 -1.18 4545 1.37 -1.64 0.11 <-0.14     
M79      Ros163          05 24 06.61 -24 32 08.8 RGB 18.00      0.83  2.44 5262 3.17 -1.74 0.12 < 1.21     
M79      Ros46           05 24 07.02 -24 31 52.2 RGB 17.19      0.86  1.63 5176 2.80 -1.73 0.11   1.53 0.23
M79      Ros168          05 24 07.05 -24 31 46.2 RGB 18.20      0.76  2.64 5535 3.33 -1.91 0.12 < 2.32     
M79      Ros53           05 24 07.12 -24 33 00.5 RGB 17.43      0.86  1.86 5204 2.91 -1.43 0.11 < 1.63     
M79      Ros103          05 24 07.15 -24 33 11.5 RGB 18.26      0.82  2.70 5339 3.29 -1.69 0.11 < 2.38     
M79      Ros109          05 24 07.24 -24 32 41.9 RGB 17.32      0.84  1.76 5208 2.88 -1.69 0.11 < 1.68     
M79      Ros247          05 24 07.25 -24 32 18.4 RGB 18.11      0.75  2.55 5649 3.30 -1.67 0.14 < 2.12     
M79      N1904-S37       05 24 07.29 -24 33 59.0 RGB 14.78 0.96 1.08 -0.78 4678 1.57 -1.69 0.11 < 0.04     
M79      N1904-S90       05 24 07.30 -24 31 03.7 AGB 14.29 0.88 1.03 -1.28 4881 1.44 -1.68 0.11 <-0.04     
M79      N1904-S42       05 24 07.36 -24 33 38.3 RGB 16.70 0.74 0.89  1.13 5041 2.57 -1.80 0.11 < 1.06     
M79      N1904-S101      05 24 07.47 -24 30 26.5 AGB 14.09 1.06 1.16 -1.47 4548 1.21 -1.69 0.11 < 0.27     
M79      N1904-S38       05 24 07.72 -24 33 43.5 RGB 18.00 0.66 0.82  2.43 5294 3.18 -1.91 0.12 < 2.96     
M79      N1904-S62       05 24 08.21 -24 32 40.8 AGB 15.23 0.75 0.91 -0.33 5094 1.96 -1.72 0.11 < 0.71     
M79      N1904-S72       05 24 08.34 -24 32 09.5 RGB 14.95 0.92 1.05 -0.61 4733 1.68 -1.63 0.11 < 0.50     
M79      N1904-S167      05 24 08.50 -24 31 51.5 RGB 13.25 1.47 1.44 -2.32 4087 0.59 -1.59 0.11 <-0.52     
M79      N1904-S69       05 24 08.55 -24 32 13.9 AGB 14.65 0.88 1.03 -0.91 4821 1.58 -1.76 0.11 < 0.66     
M79      N1904-S169      05 24 08.69 -24 31 45.6 RGB 15.90 0.79 0.90  0.33 4981 2.22 -1.68 0.11 < 1.00     
M79      N1904-S170      05 24 08.91 -24 31 04.8 RGB 15.11 0.88 1.03 -0.46 4788 1.77 -1.58 0.11 < 0.70     
M79      N1904-S172      05 24 08.99 -24 31 15.5 RGB 13.21      1.44 -2.36 4079 0.58 -1.58 0.11 <-0.73     
M79      N1904-S73       05 24 09.31 -24 32 07.8 AGB 14.27 0.98 1.10 -1.29 4621 1.35 -1.59 0.11 < 0.45     
M79      N1904-S61       05 24 09.36 -24 32 46.0 RGB 14.84 0.96 1.08 -0.72 4646 1.60 -1.60 0.11 < 0.20     
M79      N1904-S173      05 24 09.58 -24 32 18.7 RGB 15.90 0.82 0.95  0.34 4956 2.18 -1.72 0.11 < 1.10     
M79      N1904-S100      05 24 09.60 -24 30 26.5 RGB 13.21 1.48 1.46 -2.35 4134 0.56 -1.51 0.11 <-0.42     
M79      N1904-S174      05 24 10.66 -24 32 25.1 AGB 13.91 1.11 1.19 -1.65 4480 1.11 -1.59 0.11 < 0.28     
M79      N1904-S105      05 24 11.09 -24 30 18.4 RGB 13.41 1.37 1.39 -2.16 4186 0.71 -1.63 0.11 <-0.44     
M79      N1904-S177      05 24 12.04 -24 31 41.1 AGB 14.34      1.07 -1.23 4543 1.41 -1.67 0.11   0.03 0.23
M79      N1904-S178      05 24 12.39 -24 31 06.5 RGB 13.64 1.21 1.29 -1.93 4304 0.90 -1.59 0.11 <-0.92     
M79      N1904-S49       05 24 12.60 -24 33 09.2 AGB 15.40 0.72 0.89 -0.16 5190 2.05 -1.67 0.11 < 0.97     
M79      N1904-S181      05 24 13.15 -24 31 30.4 AGB 14.42 1.00 1.09 -1.14 4586 1.43 -1.52 0.11 < 0.44     
M79      N1904-S182      05 24 13.33 -24 31 03.5 RGB 15.93 0.82 0.96  0.37 4881 2.18 -1.74 0.11 < 1.09     
M79      N1904-S184      05 24 13.70 -24 31 20.2 RGB 14.79 0.94 1.05 -0.77 4685 1.61 -1.59 0.11 <-0.23     
M79      N1904-S186      05 24 14.10 -24 30 40.6 RGB 14.35 1.04 1.15 -1.22 4520 1.33 -1.54 0.11 < 0.11     
M79      N1904-S187      05 24 14.11 -24 31 08.0 RGB 14.02 1.11 1.19 -1.55 4439 1.15 -1.63 0.11 <-0.36     
M79      N1904-S52       05 24 14.25 -24 33 06.2 RGB 13.96 1.16 1.24 -1.61 4408 1.08 -1.53 0.11 <-0.84     
M79      N1904-S102      05 24 15.58 -24 30 23.1 RGB 16.93 0.69 0.87  1.36 5166 2.69 -1.68 0.11 < 1.47     
M79      N1904-S83       05 24 17.28 -24 31 33.2 RGB 16.62 0.76 0.89  1.06 5109 2.54 -1.65 0.11 < 1.45     
M79      N1904-S30       05 24 18.50 -24 30 32.0 RGB 15.63      0.98  0.06 4846 2.04 -1.67 0.11 < 0.80     
NGC 2419 N2419-S117      07 37 38.34 +38 49 44.2 RGB 20.50      0.88  0.88 5142 2.48 -2.08 0.16 < 2.16     
NGC 2419 N2419-S215      07 37 46.69 +38 50 19.7 RGB 19.13 0.82 0.98 -0.49 4866 1.82 -2.26 0.11 < 1.21     
NGC 2419 N2419-S217      07 37 46.81 +38 50 02.4 RGB 19.04 0.83 1.00 -0.57 4825 1.75 -2.11 0.11 < 1.78     
NGC 2419 N2419-S223      07 37 47.09 +38 50 16.5 RGB 17.04 1.44 1.53 -2.58 4135 0.40 -2.27 0.11 <-0.08     
NGC 2419 N2419-S243      07 37 48.73 +38 50 28.9 AGB 18.99      0.98 -0.63 4933 1.76 -2.23 0.11 < 1.01     
NGC 2419 N2419-S272      07 37 50.93 +38 50 26.5 RGB 20.30      0.88  0.68 5130 2.39 -2.15 0.15 < 1.60     
NGC 2419 N2419-S320      07 37 53.50 +38 50 35.5 RGB 20.69      0.87  1.07 5172 2.57 -1.98 0.15 < 2.59     
NGC 2419 N2419-S327      07 37 53.68 +38 51 30.0 RGB 19.15      0.98 -0.46 4908 1.83 -2.16 0.11 < 1.33     
NGC 2419 N2419-S333      07 37 53.95 +38 48 49.5 AGB 19.64 0.77 0.91  0.03 5078 2.10 -2.16 0.12 < 1.97     
NGC 2419 N2419-S338      07 37 54.05 +38 50 16.6 RGB 19.50 0.76 0.96 -0.12 4948 1.99 -2.29 0.12 < 1.57     
NGC 2419 N2419-S357      07 37 54.82 +38 50 50.9 AGB 18.78 0.84 0.99 -0.83 4885 1.66 -2.04 0.11 < 1.30     
NGC 2419 N2419-S385      07 37 55.85 +38 51 09.3 AGB 19.24 0.76 0.94 -0.37 5020 1.91 -2.13 0.11 < 1.47     
NGC 2419 N2419-S386      07 37 55.86 +38 51 57.1 RGB 19.49 0.78 0.95 -0.13 4962 1.99 -2.19 0.12 < 1.73     
NGC 2419 N2419-S397      07 37 56.29 +38 51 43.2 RGB 20.95      0.87  1.34 5176 2.68 -3.00 0.93 < 2.63     
NGC 2419 N2419-S398      07 37 56.35 +38 49 16.3 RGB 20.32 0.68 0.87  0.71 5193 2.41 -2.10 0.16 < 2.58     
NGC 2419 N2419-S406      07 37 56.45 +38 51 22.9 RGB 17.58 1.17 1.25 -2.03 4405 0.91 -2.08 0.11 < 0.61     
NGC 2419 N2419-S457      07 37 57.88 +38 49 49.6 RGB 18.10 1.00 1.13 -1.51 4555 1.24 -2.15 0.11 < 0.77     
NGC 2419 N2419-S458      07 37 57.88 +38 51 56.9 RGB 17.69 1.11 1.21 -1.93 4451 0.99 -2.16 0.11 < 0.08     
NGC 2419 N2419-S469      07 37 58.19 +38 51 36.5 RGB 20.68      0.87  1.07 5174 2.56 -2.45 0.22 < 2.11     
NGC 2419 N2419-S470      07 37 58.24 +38 52 06.6 RGB 19.29 0.79 0.99 -0.33 4872 1.87 -2.21 0.11 < 1.34     
NGC 2419 N2419-S1819     07 38 00.98 +38 52 20.4 RGB 18.65 0.91 1.08 -0.96 4646 1.51 -2.20 0.11 < 1.18     
NGC 2419 N2419-S574      07 38 00.99 +38 50 05.1 RGB 20.76 0.67 0.86  1.14 5214 2.61 -2.36 0.19 < 2.77     
NGC 2419 N2419-S642      07 38 02.33 +38 51 31.0 RGB 18.28 0.95 1.11 -1.34 4617 1.33 -2.26 0.11 < 0.93     
NGC 2419 N2419-S656      07 38 02.48 +38 51 13.8 RGB 18.41 0.88 1.07 -1.21 4703 1.43 -2.20 0.11 < 0.75     
NGC 2419 N2419-S668      07 38 02.74 +38 52 14.4 RGB 18.10 1.01 1.14 -1.51 4574 1.23 -2.16 0.11 < 0.75     
NGC 2419 N2419-S701      07 38 03.50 +38 49 59.9 RGB 19.77 0.77 0.94  0.16 5005 2.13 -2.13 0.12 < 2.13     
NGC 2419 N2419-S704      07 38 03.54 +38 51 52.0 RGB 18.09 0.98 1.12 -1.52 4609 1.24 -2.12 0.11 < 0.76     
NGC 2419 N2419-S731      07 38 04.16 +38 52 10.7 RGB 18.58 0.90 1.07 -1.04 4675 1.49 -2.20 0.11 < 0.99     
NGC 2419 N2419-S759      07 38 04.83 +38 53 04.1 RGB 18.67      1.08 -0.95 4656 1.51 -2.09 0.11 < 0.85     
NGC 2419 N2419-S1810     07 38 04.87 +38 51 07.7 RGB 18.98 0.85 1.03 -0.64 4752 1.70 -2.20 0.11 < 0.82     
NGC 2419 N2419-S809      07 38 05.96 +38 52 32.7 RGB 17.70 1.06 1.22 -1.91 4443 0.99 -2.25 0.11 < 0.79     
NGC 2419 N2419-S810      07 38 06.00 +38 52 05.7 RGB 17.09 1.17 1.36 -2.52 4267 0.62 -2.12 0.11 < 0.59     
NGC 2419 N2419-S857      07 38 07.12 +38 50 45.9 RGB 19.61 0.76 0.94 -0.01 4986 2.05 -2.09 0.11 < 1.90     
NGC 2419 N2419-S870      07 38 07.37 +38 53 28.5 RGB 17.84 1.04 1.18 -1.77 4530 1.09 -2.14 0.11 < 0.49     
NGC 2419 N2419-S874      07 38 07.43 +38 49 29.0 RGB 19.53 0.78 0.96 -0.08 4949 2.01 -2.17 0.14 < 1.88     
NGC 2419 N2419-S934      07 38 08.94 +38 53 32.0 AGB 18.11 0.90 1.10 -1.51 4636 1.28 -2.25 0.11 < 1.36     
NGC 2419 N2419-S951      07 38 09.37 +38 52 10.0 RGB 17.25 1.26 1.36 -2.37 4258 0.68 -2.05 0.11 < 0.41     
NGC 2419 N2419-S957      07 38 09.57 +38 53 38.8 RGB 17.32 1.22 1.33 -2.30 4306 0.73 -2.15 0.11 < 0.45     
NGC 2419 N2419-S1814     07 38 09.79 +38 50 45.5 RGB 17.05 1.37 1.41 -2.56 4185 0.54 -2.27 0.11 <-0.25     
NGC 2419 N2419-S973      07 38 09.94 +38 49 36.7 RGB 17.23 1.30 1.35 -2.38 4279 0.68 -2.10 0.11 < 0.17     
NGC 2419 N2419-S999      07 38 10.42 +38 51 39.0 AGB 18.84 0.83 1.01 -0.78 4830 1.67 -2.38 0.11 < 1.21     
NGC 2419 N2419-S1004     07 38 10.53 +38 52 13.5 RGB 17.69 1.14 1.22 -1.92 4458 0.98 -2.13 0.11 < 0.41     
NGC 2419 N2419-S1007     07 38 10.58 +38 51 17.2 AGB 19.53 0.66 0.88 -0.08 5178 2.10 -2.43 0.13 < 1.84     
NGC 2419 N2419-S1008     07 38 10.59 +38 52 51.2 RGB 17.66 0.97 1.21 -1.96 4447 0.98 -2.17 0.11 < 0.64     
NGC 2419 N2419-S1029     07 38 11.15 +38 51 53.4 RGB 17.84 1.08 1.19 -1.77 4474 1.07 -2.14 0.11 < 0.16     
NGC 2419 N2419-S1048     07 38 11.58 +38 53 05.9 RGB 17.17 1.16 1.35 -2.45 4268 0.66 -2.14 0.11 < 0.29     
NGC 2419 N2419-S1057     07 38 11.81 +38 53 27.8 RGB 20.59 0.64 0.85  0.97 5242 2.54 -2.08 0.18 < 2.79     
NGC 2419 N2419-S1065     07 38 11.98 +38 52 11.0 RGB 17.45 1.20 1.28 -2.17 4390 0.83 -2.11 0.11 < 0.65     
NGC 2419 N2419-S1091     07 38 12.69 +38 55 04.7 RGB 19.25 0.84 1.00 -0.37 4854 1.85 -2.13 0.11 < 0.95     
NGC 2419 N2419-S1109     07 38 13.06 +38 53 11.1 RGB 18.45 0.96 1.10 -1.17 4619 1.40 -2.23 0.11 < 1.47     
NGC 2419 N2419-S1131     07 38 13.49 +38 52 57.6 RGB 17.39 1.18 1.31 -2.22 4373 0.78 -2.05 0.11 < 0.67     
NGC 2419 N2419-S1160     07 38 14.04 +38 53 21.6 AGB 19.70      0.88  0.09 5151 2.16 -2.03 0.13 < 1.96     
NGC 2419 N2419-S1166     07 38 14.21 +38 52 36.1 RGB 17.29 1.26 1.36 -2.33 4284 0.69 -2.08 0.11 < 0.11     
NGC 2419 N2419-S1171     07 38 14.24 +38 53 57.8 RGB 19.20 0.86 1.00 -0.41 4834 1.83 -2.18 0.11 < 1.23     
NGC 2419 N2419-S1174     07 38 14.27 +38 55 13.1 RGB 18.88 0.87 1.03 -0.73 4761 1.66 -2.43 0.13 < 1.69     
NGC 2419 N2419-S1185     07 38 14.59 +38 53 41.9 RGB 18.62 0.94 1.05 -1.00 4735 1.54 -2.09 0.11 < 1.33     
NGC 2419 N2419-S1209     07 38 14.96 +38 51 51.6 RGB 17.19 1.29 1.36 -2.42 4278 0.65 -2.26 0.11 < 0.41     
NGC 2419 N2419-S1215     07 38 15.06 +38 53 14.9 RGB 18.64 0.90 1.06 -0.98 4711 1.53 -2.15 0.11 < 1.14     
NGC 2419 N2419-S1245     07 38 15.55 +38 51 13.5 RGB 18.17 1.01 1.14 -1.44 4538 1.26 -2.13 0.11 < 0.94     
NGC 2419 N2419-S1247     07 38 15.58 +38 51 28.4 AGB 19.49 0.67 0.88 -0.13 5212 2.07 -2.07 0.15 < 1.86     
NGC 2419 N2419-S1294     07 38 16.70 +38 52 36.1 RGB 17.92 1.05 1.16 -1.69 4544 1.14 -2.06 0.11 < 0.67     
NGC 2419 N2419-S1305     07 38 16.92 +38 53 35.1 RGB 17.40 1.20 1.29 -2.22 4336 0.80 -2.21 0.11 <-0.16     
NGC 2419 N2419-S1306     07 38 16.93 +38 54 25.2 RGB 17.88 1.04 1.15 -1.74 4575 1.13 -2.05 0.11 < 0.94     
NGC 2419 N2419-S1314     07 38 17.02 +38 54 51.9 RGB 19.23 0.82 0.98 -0.39 4886 1.85 -2.26 0.12 < 1.36     
NGC 2419 N2419-S1340     07 38 17.62 +38 53 18.2 RGB 18.95 0.83 1.01 -0.67 4820 1.70 -2.09 0.11 < 1.06     
NGC 2419 N2419-S1352     07 38 17.82 +38 52 12.1 RGB 21.09 0.63 0.81  1.47 5390 2.79 -2.13 0.23 < 2.54     
NGC 2419 N2419-S1376     07 38 18.63 +38 53 52.1 RGB 18.38 0.94 1.09 -1.23 4647 1.39 -2.13 0.11 < 0.82     
NGC 2419 N2419-S1386     07 38 18.88 +38 53 30.0 RGB 19.27 0.78 0.97 -0.35 4941 1.89 -2.29 0.14 < 2.21     
NGC 2419 N2419-S1391     07 38 18.90 +38 52 31.8 RGB 18.23 0.96 1.11 -1.39 4614 1.31 -2.14 0.11 < 0.89     
NGC 2419 N2419-S1396     07 38 19.10 +38 53 34.8 RGB 19.92      0.91  0.31 5089 2.21 -2.18 0.18 < 1.72     
NGC 2419 N2419-S1428     07 38 20.54 +38 53 06.4 RGB 20.56 0.66 0.87  0.94 5191 2.51 -2.39 0.18 < 2.17     
NGC 2419 N2419-S1444     07 38 20.94 +38 55 23.0 RGB 20.88 0.67 0.86  1.27 5210 2.66 -2.72 0.31 < 1.97     
NGC 2419 N2419-S1487     07 38 22.55 +38 53 51.2 RGB 21.39      0.83  1.78 5316 2.90 -2.47 0.35 < 2.56     
NGC 2419 N2419-S1497     07 38 22.80 +38 52 28.1 RGB 18.43 0.91 1.08 -1.19 4651 1.42 -2.15 0.11 < 0.69     
NGC 2419 N2419-S1550     07 38 24.59 +38 54 50.4 RGB 20.33 0.72 0.90  0.71 5093 2.39 -1.81 0.14 < 2.75     
NGC 2419 N2419-D18       07 38 24.61 +38 56 23.4 RGB 17.71 1.11 1.21 -1.91 4438 1.00 -2.12 0.11 < 0.61     
NGC 2419 N2419-S1563     07 38 25.30 +38 53 05.9 RGB 18.22 0.95 1.11 -1.39 4613 1.31 -2.12 0.11 < 0.49     
NGC 2419 N2419-S1594     07 38 26.96 +38 53 16.9 RGB 21.45 0.60 0.83  1.84 5283 2.92 -1.86 0.24 < 2.93     
NGC 2419 N2419-S1604     07 38 27.56 +38 52 51.4 RGB 19.75 0.72 0.95  0.14 4947 2.10 -2.24 0.12 < 1.29     
NGC 2419 N2419-S1664     07 38 32.27 +38 54 43.4 RGB 18.04 1.00 1.14 -1.58 4570 1.20 -2.09 0.11 < 0.97     
NGC 2419 N2419-S1673     07 38 33.01 +38 53 45.2 AGB 17.47 1.12 1.21 -2.15 4498 0.91 -2.02 0.11 < 0.64     
NGC 2419 N2419-S1678     07 38 33.18 +38 56 54.5 RGB 20.38      0.86  0.77 5215 2.45 -2.02 0.16 < 2.44     
NGC 2419 N2419-S1692     07 38 34.23 +38 55 42.6 RGB 21.09      0.85  1.48 5222 2.76 -2.30 0.25 < 2.38     
M68      Wal94-45        12 39 15.25 -26 45 38.0 RGB 17.28 0.57 0.84  2.21 5311 3.07 -2.43 0.12 < 1.59     
M68      Stet-M68-S191   12 39 15.85 -26 45 14.6 RGB 13.21 1.05 1.18 -1.87 4413 1.04 -2.50 0.11 < 0.14     
M68      Stet-M68-S193   12 39 16.22 -26 47 46.7 RGB 13.59 0.98 1.12 -1.49 4522 1.26 -2.29 0.11 <-0.40     
M68      Wal94-55        12 39 16.71 -26 46 06.8 RGB 17.26 0.63 0.78  2.18 5420 3.11 -2.30 0.12 < 1.58     
M68      Wal94-56        12 39 16.85 -26 45 31.4 RGB 16.69 0.58 0.77  1.61 5437 2.88 -2.51 0.12 < 1.23     
M68      Stet-M68-S195   12 39 16.98 -26 45 38.5 RGB 14.08 0.88 1.05 -1.00 4664 1.52 -2.42 0.11 < 0.43     
M68      Stet-M68-S275   12 39 16.98 -26 46 47.9 RGB 17.05 0.62 0.83  1.97 5307 2.98 -2.39 0.12 < 1.37     
M68      Stet-M68-S196   12 39 17.29 -26 43 53.7 RGB 15.40 0.72 0.92  0.33 5038 2.20 -2.38 0.11   1.15 0.14
M68      Stet-M68-S197   12 39 17.59 -26 46 15.9 RGB 16.07 0.68 0.88  0.99 5149 2.52 -2.58 0.11 < 1.36     
M68      Stet-M68-S199   12 39 18.21 -26 46 40.3 RGB 14.54 0.82 0.99 -0.54 4820 1.78 -2.45 0.11 < 0.79     
M68      Stet-M68-S279   12 39 18.21 -26 48 25.8 RGB 18.14 0.54 0.73  3.07 5684 3.55 -2.35 0.16 < 2.18     
M68      Stet-M68-S280   12 39 18.26 -26 46 18.7 RGB 17.61 0.61 0.80  2.54 5416 3.24 -2.38 0.12 < 1.86     
M68      Stet-M68-S284   12 39 19.00 -26 47 09.1 RGB 17.61 0.60 0.80  2.53 5420 3.24 -2.30 0.12 < 1.52     
M68      Stet-M68-S286   12 39 19.59 -26 45 19.5 RGB 15.47 0.73 0.93  0.39 5029 2.22 -2.38 0.11 < 1.26     
M68      Wal94-80        12 39 19.74 -26 44 32.3 RGB 16.52 0.65 0.87  1.44 5208 2.72 -2.35 0.11 < 1.18     
M68      Stet-M68-S206   12 39 20.12 -26 43 06.0 RGB 14.46 0.81 1.01 -0.62 4773 1.73 -2.42 0.11 < 0.45     
M68      Stet-M68-S288   12 39 20.18 -26 48 15.8 RGB 16.59 0.64 0.85  1.52 5245 2.77 -2.40 0.11 < 1.58     
M68      Stet-M68-S209   12 39 20.84 -26 46 54.0 RGB 12.54 1.29 1.34 -2.53 4275 0.63 -2.28 0.11 <-0.87     
M68      Wal94-92        12 39 21.32 -26 38 22.6 RGB 16.84 0.64 0.85  1.77 5240 2.88 -2.58 0.12 < 1.64     
M68      Stet-M68-S211   12 39 21.47 -26 42 30.5 RGB 16.26 0.65 0.86  1.18 5199 2.62 -2.47 0.11 < 1.29     
M68      Stet-M68-S294   12 39 21.72 -26 46 08.5 RGB 16.21 0.67 0.87  1.14 5198 2.59 -2.37 0.11 < 1.35     
M68      Stet-M68-S376   12 39 22.00 -26 45 08.6 RGB 15.06 0.76 0.97 -0.02 4881 2.01 -2.53 0.11   0.89 0.14
M68      Wal94-116       12 39 22.44 -26 45 24.1 RGB 15.57 0.70 0.90  0.49 5024 2.30 -2.42 0.11 < 1.06     
M68      Stet-M68-S377   12 39 22.51 -26 44 45.4 RGB 15.17 0.74 0.94  0.10 4976 2.09 -2.44 0.11   1.11 0.13
M68      Stet-M68-S304   12 39 22.93 -26 43 41.6 AGB 14.88 0.67 0.89 -0.20 5159 2.04 -2.52 0.11 < 0.67     
M68      Stet-M68-S215   12 39 23.09 -26 44 23.3 RGB 14.99 0.74 0.96 -0.09 4926 2.00 -2.42 0.11   0.87 0.15
M68      Wal94-127       12 39 23.18 -26 42 28.0 RGB 17.32 0.60 0.79  2.25 5477 3.13 -2.36 0.12 < 1.70     
M68      Stet-M68-S125   12 39 23.51 -26 48 00.8 RGB 18.00 0.56 0.77  2.93 5539 3.45 -2.42 0.14 < 2.31     
M68      Stet-M68-S216   12 39 23.58 -26 39 57.8 RGB 15.78 0.70 0.91  0.70 5067 2.38 -2.44 0.11 < 1.05     
M68      Wal94-133       12 39 23.70 -26 41 54.0 RGB 17.04 0.56 0.73  1.97 6727 3.07 -2.33 0.15 < 2.44     
M68      Wal94-143       12 39 23.86 -26 41 59.1 RGB 17.04 0.64 0.84  1.97 5276 2.97 -2.41 0.12 < 1.29     
M68      Stet-M68-S309   12 39 24.03 -26 50 21.9 RGB 17.73 0.58 0.79  2.65 5449 3.30 -2.39 0.12 < 1.81     
M68      Stet-M68-S217   12 39 24.10 -26 46 20.7 RGB 16.54 0.65 0.85  1.46 5213 2.74 -2.47 0.11 < 1.51     
M68      Wal94-155       12 39 24.46 -26 43 26.2 RGB 16.20 0.69 0.86  1.12 5243 2.60 -2.39 0.11 < 1.52     
M68      Wal94-157       12 39 24.49 -26 46 14.8 RGB 16.48 0.67 0.86  1.41 5212 2.71 -2.42 0.11 < 1.47     
M68      Wal94-162       12 39 24.62 -26 44 53.5 RGB 15.55 0.72 0.91  0.47 5046 2.28 -2.39 0.11 < 1.10     
M68      Wal94-164       12 39 24.88 -26 40 34.7 RGB 17.32 0.48 0.74  2.25 5639 3.17 -2.61 0.14 < 2.11     
M68      Stet-M68-S310   12 39 24.94 -26 46 03.0 RGB 15.10 0.75 0.95  0.03 4997 2.06 -2.36 0.11   1.08 0.13
M68      Wal94-181       12 39 25.01 -26 46 13.7 RGB 17.37 0.64 0.82  2.30 5328 3.12 -2.38 0.12 < 1.60     
M68      Wal94-177       12 39 25.11 -26 42 24.4 RGB 17.17 0.61 0.80  2.09 5411 3.05 -2.34 0.12 < 1.34     
M68      Stet-M68-S384   12 39 25.51 -26 43 45.9 RGB 15.03 0.75 0.95 -0.04 4927 2.03 -2.42 0.11 < 1.10     
M68      Stet-M68-S218   12 39 25.86 -26 50 43.3 RGB 15.95 0.70 0.90  0.88 5143 2.46 -2.22 0.11 < 0.96     
M68      Wal94-215       12 39 25.92 -26 46 37.2 RGB 16.95 0.62 0.85  1.88 5247 2.92 -2.45 0.11 < 1.45     
M68      Stet-M68-S219   12 39 26.01 -26 42 24.7 RGB 16.65 0.64 0.85  1.57 5269 2.79 -2.35 0.11 < 1.18     
M68      Stet-M68-S386   12 39 26.07 -26 43 45.2 RGB 15.35 0.72 0.93  0.27 5001 2.17 -2.37 0.11 < 0.97     
M68      Wal94-214       12 39 26.12 -26 42 13.4 RGB 17.08 0.60 0.83  2.00 5326 2.99 -2.46 0.12 < 1.62     
M68      Wal94-239       12 39 26.46 -26 44 29.6 RGB 16.51 0.63 0.86  1.44 5203 2.73 -2.47 0.26 < 2.94     
M68      Wal94-245       12 39 26.75 -26 45 59.4 RGB 17.22 0.55 0.74  2.14 5495 3.14 -2.36 0.12 < 1.90     
M68      Wal94-257       12 39 26.92 -26 44 53.1 RGB 15.02 0.74 0.95 -0.05 4963 2.02 -2.23 0.18 < 2.76     
M68      Wal94-256       12 39 27.04 -26 45 47.0 RGB 15.07 0.77 0.95 -0.01 4973 2.05 -2.39 0.11   1.31 0.11
M68      Stet-M68-S222   12 39 27.05 -26 47 51.0 RGB 13.52 0.98 1.13 -1.55 4540 1.22 -2.41 0.11 < 0.27     
M68      Wal94-273       12 39 27.44 -26 45 09.9 RGB 14.96 0.75 0.97 -0.12 4929 1.97 -2.39 0.11   1.11 0.12
M68      Stet-M68-S223   12 39 27.76 -26 46 36.3 RGB 16.30 0.66 0.86  1.23 5179 2.64 -2.55 0.11 < 1.55     
M68      Wal94-296       12 39 28.02 -26 45 14.1 RGB 16.75 0.65 0.86  1.67 5203 2.82 -2.40 0.11 < 1.51     
M68      Wal94-304       12 39 28.17 -26 45 45.2 RGB 17.42 0.57 0.79  2.35 5529 3.18 -2.47 0.12 < 1.93     
M68      Wal94-300       12 39 28.21 -26 43 50.3 RGB 17.13 0.63 0.87  2.05 5191 2.98 -2.53 0.12 < 1.21     
M68      Wal94-305       12 39 28.26 -26 44 34.9 RGB 14.97 0.76 0.95 -0.11 4957 2.00 -2.41 0.11 < 1.21     
M68      Wal94-303       12 39 28.28 -26 43 33.7 RGB 15.66 0.69 0.83  0.59 5190 2.39 -2.35 0.11   1.38 0.15
M68      Wal94-298       12 39 28.29 -26 40 59.4 RGB 17.31 0.60 0.83  2.24 5322 3.09 -2.34 0.12 < 1.49     
M68      Wal94-312       12 39 28.42 -26 45 22.3 RGB 14.85 0.80 0.96 -0.23 4926 1.95 -2.38 0.11 < 0.50     
M68      Wal94-611       12 39 28.47 -26 44 45.8 RGB 16.45 0.66 0.80  1.37 5341 2.75 -2.30 0.11 < 1.60     
M68      Wal94-320       12 39 28.61 -26 44 06.8 RGB 14.62 0.78 0.99 -0.45 4895 1.81 -2.44 0.11 < 0.81     
M68      Stet-M68-S393   12 39 28.84 -26 43 39.7 AGB 14.18 0.80 0.99 -0.90 4898 1.63 -2.31 0.11 < 0.32     
M68      Wal94-330       12 39 28.90 -26 45 12.4 RGB 17.19 0.51 0.70  2.12 5676 3.16 -2.31 0.12 < 1.86     
M68      Wal94-332       12 39 29.02 -26 44 49.3 AGB 15.34 0.68 0.87  0.26 5106 2.23 -2.30 0.11 < 1.31     
M68      Wal94-616       12 39 29.04 -26 44 36.5 RGB 15.62 0.71 0.89  0.54 5114 2.32 -2.44 0.32 < 2.71     
M68      Wal94-342       12 39 29.23 -26 44 03.1 RGB 16.32 0.56 0.85  1.24 5219 2.66 -2.35 0.11 < 1.56     
M68      Wal94-344       12 39 29.27 -26 45 01.8 RGB 16.77 0.61 0.82  1.70 5297 2.87 -2.37 0.11 < 1.59     
M68      Wal94-348       12 39 29.36 -26 43 31.9 RGB 15.95 0.68 0.87  0.87 5171 2.48 -2.36 0.11 < 1.44     
M68      Wal94-352       12 39 29.42 -26 45 22.3 RGB 17.08 0.60 0.80  2.00 5424 3.02 -2.27 0.12 < 1.65     
M68      Wal94-364       12 39 29.77 -26 43 27.7 RGB 15.66 0.70 0.92  0.58 5019 2.32 -2.44 0.11 < 0.96     
M68      Stet-M68-S395   12 39 29.79 -26 45 28.5 RGB 15.92 0.69 0.90  0.84 5086 2.44 -2.39 0.11 < 1.37     
M68      Stet-M68-S320   12 39 29.92 -26 46 03.1 RGB 15.28 0.75 0.95  0.20 5006 2.13 -2.28 0.11   1.08 0.13
M68      Wal94-376       12 39 29.95 -26 46 10.2 RGB 16.91 0.64 0.84  1.83 5265 2.91 -2.41 0.11 < 1.37     
M68      Stet-M68-S225   12 39 30.06 -26 42 46.4 RGB 14.22 0.84 1.02 -0.85 4735 1.62 -2.49 0.11 < 0.11     
M68      Wal94-381       12 39 30.14 -26 45 02.5 RGB 16.53 0.64 0.83  1.46 5263 2.76 -2.40 0.11 < 1.53     
M68      Stet-M68-S227   12 39 30.66 -26 41 38.6 RGB 14.39 0.82 1.00 -0.68 4827 1.71 -2.45 0.11 < 0.56     
M68      Stet-M68-S399   12 39 30.79 -26 43 41.3 AGB 15.32 0.54 0.75  0.24 5599 2.34 -2.48 0.11 < 0.73     
M68      Stet-M68-S401   12 39 30.86 -26 44 17.0 RGB 14.95 0.77 0.96 -0.12 4975 1.99 -2.36 0.11 < 1.08     
M68      Stet-M68-S403   12 39 30.92 -26 45 00.5 RGB 14.68 0.78 0.98 -0.40 4877 1.85 -2.38 0.11 < 0.63     
M68      Stet-M68-S404   12 39 31.19 -26 44 50.2 RGB 15.50 0.72 0.93  0.43 5019 2.24 -2.40 0.11   1.18 0.14
M68      Wal94-417       12 39 31.24 -26 43 20.9 RGB 17.05 0.64 0.84  1.97 5281 2.97 -2.37 0.11 < 1.11     
M68      Stet-M68-S407   12 39 31.67 -26 43 57.9 RGB 14.54 0.79 0.99 -0.53 4815 1.79 -2.38 0.11 < 0.69     
M68      Stet-M68-S408   12 39 31.67 -26 43 13.3 RGB 16.54 0.64 0.86  1.46 5255 2.73 -2.38 0.11 < 1.07     
M68      Wal94-432       12 39 31.90 -26 43 03.1 RGB 17.07 0.57 0.76  1.99 5526 3.05 -2.31 0.11 < 1.79     
M68      Wal94-439       12 39 32.03 -26 43 34.8 RGB 17.43 0.61 0.83  2.36 5287 3.14 -2.53 0.12 < 1.44     
M68      Wal94-461       12 39 32.96 -26 40 40.7 RGB 17.13 0.62 0.82  2.06 5334 3.02 -2.39 0.11 < 1.50     
M68      Wal94-476       12 39 34.02 -26 42 30.4 RGB 16.42 0.66 0.84  1.34 5269 2.70 -2.48 0.11 < 1.38     
M68      Wal94-482       12 39 34.41 -26 42 00.1 RGB 17.03 0.62 0.79  1.96 5536 3.01 -2.38 0.11 < 1.34     
M68      Stet-M68-S530   12 39 35.46 -26 38 41.5 RGB 17.67 0.60 0.81  2.59 5361 3.26 -2.49 0.12 < 1.75     
M53      N5024-S104      13 12 23.17 +18 09 49.6 RGB 17.75 0.65 0.86  1.48 5209 2.75 -1.97 0.12 < 2.21     
M53      B4681           13 12 25.34 +18 09 17.9 RGB 17.49 0.67 0.85  1.23 5160 2.65 -2.09 0.12 < 2.43     
M53      B1524           13 12 26.10 +18 07 49.9 RGB 19.27 0.63 0.79  3.00 5440 3.46 -1.86 0.20 < 3.17     
M53      N5024-S141      13 12 30.11 +18 10 48.4 RGB 18.34 0.63 0.82  2.07 5275 3.03 -1.99 0.15 < 2.59     
M53      B9512           13 12 31.55 +18 11 11.9 RGB 18.17 0.64 0.86  1.91 5158 2.93 -2.21 0.12 < 1.57     
M53      B1384           13 12 36.76 +18 07 34.6 RGB 15.50 0.85 1.06 -0.76 4640 1.60 -2.04 0.11 < 0.31     
M53      B6841           13 12 40.08 +18 09 58.7 RGB 16.03 0.79 0.99 -0.24 4857 1.90 -1.85 0.11 < 1.10     
M53      B8068           13 12 41.00 +18 10 27.4 RGB 17.87 0.63 0.86  1.61 5184 2.80 -2.22 0.12 < 1.93     
M53      B1602           13 12 41.63 +18 07 37.0 AGB 16.34 0.71 0.92  0.07 5058 2.11 -2.11 0.11 < 1.13     
M53      A3709           13 12 42.18 +18 07 10.6 RGB 18.51 0.63 0.79  2.25 5394 3.13 -2.50 0.17 < 1.99     
M53      B1452           13 12 46.05 +18 07 28.0 RGB 16.80 0.70 0.92  0.54 5009 2.30 -2.06 0.11 < 1.46     
M53      B5388           13 12 46.91 +18 09 15.2 RGB 17.44 0.67 0.84  1.18 5218 2.64 -1.89 0.11 < 1.29     
M53      B7259           13 12 47.37 +18 10 02.6 RGB 18.26 0.61 0.81  1.99 5375 3.01 -1.86 0.12 < 1.86     
M53      B4973           13 12 48.80 +18 09 02.7 RGB 17.49 0.68 0.85  1.23 5181 2.65 -2.11 0.11 < 1.67     
M53      N5024-S16       13 12 49.90 +18 10 02.4 RGB 14.57 1.05 1.17 -1.70 4466 1.12 -2.02 0.11 < 0.08     
M53      B9981           13 12 50.65 +18 11 04.3 RGB 18.56 0.60 0.80  2.29 5369 3.14 -2.02 0.13 < 2.39     
M53      B3073           13 12 52.30 +18 08 09.2 RGB 16.24 0.75 0.94 -0.03 4996 2.05 -2.03 0.11 < 1.03     
M53      B8404           13 12 53.19 +18 10 23.2 RGB 17.41 0.65 0.81  1.14 5225 2.64 -1.89 0.11 < 1.45     
M53      B10418          13 12 53.71 +18 11 12.5 RGB 18.05 0.64 0.83  1.79 5262 2.91 -2.01 0.21 < 3.40     
M53      B10414          13 12 54.06 +18 11 12.1 RGB 17.98 0.64 0.79  1.71 5253 2.91 -2.22 0.12 < 1.95     
M53      B4956           13 12 54.53 +18 08 56.6 RGB 17.72 0.64 0.81  1.45 5221 2.78 -2.10 0.12 < 1.77     
M53      B5957           13 12 56.04 +18 09 21.1 RGB 16.05 0.77 0.97 -0.22 4872 1.93 -2.15 0.11 < 1.01     
M53      B5949           13 12 56.37 +18 09 20.6 RGB 18.25 0.65 0.82  1.99 5240 3.00 -2.09 0.13 < 1.72     
M53      B7704           13 12 57.50 +18 10 02.5 AGB 15.35 0.82 1.03 -0.92 4754 1.58 -2.02 0.11 < 0.61     
M53      B8372           13 12 57.78 +18 10 17.7 AGB 15.97 0.72 0.94 -0.30 4875 1.94 -2.18 0.11 < 1.01     
M53      N5024-S29       13 12 58.70 +18 10 44.2 AGB 14.61 1.00 1.15 -1.65 4542 1.17 -2.01 0.11 < 0.17     
M53      B9354           13 12 59.71 +18 10 40.2 RGB 15.59 0.84 1.04 -0.68 4733 1.67 -1.87 0.11 < 0.43     
M53      B6101           13 13 01.31 +18 09 19.8 RGB 17.47 0.68 0.86  1.20 5206 2.63 -2.02 0.11 < 1.66     
M53      B8810           13 13 01.42 +18 10 25.6 RGB 16.13 0.77 0.96 -0.14 4971 1.98 -2.03 0.11 < 1.22     
M53      N5024-S32       13 13 01.92 +18 10 24.0 AGB 14.92 0.89 1.07 -1.35 4695 1.37 -2.22 0.11 < 0.01     
M53      B4826           13 13 02.45 +18 08 45.2 RGB 17.24 0.68 0.86  0.98 5121 2.53 -2.04 0.11 < 1.57     
M53      B5129           13 13 02.77 +18 08 52.6 RGB 16.23 0.77 0.95 -0.04 4851 2.04 -2.08 0.11 < 0.85     
M53      B2968           13 13 03.31 +18 07 55.5 RGB 17.00 0.71 0.89  0.74 5105 2.41 -1.97 0.11 < 1.62     
M53      N5024-S35       13 13 03.65 +18 09 39.0 RGB 14.04 1.27 1.34 -2.23 4229 0.74 -1.93 0.11 <-0.33     
M53      B6723           13 13 04.59 +18 09 32.1 RGB 16.75 0.72 0.91  0.48 5020 2.29 -1.93 0.11 < 1.12     
M53      B3897           13 13 06.69 +18 08 17.2 RGB 16.41 0.74 0.93  0.14 5039 2.13 -2.18 0.11 < 1.34     
M53      B2342           13 13 07.38 +18 07 34.4 RGB 18.57 0.65 0.80  2.31 5433 3.15 -1.83 0.13 < 2.48     
M53      N5024-S230      13 13 08.13 +18 09 44.1 AGB 15.49 0.81 0.99 -0.78 4849 1.69 -1.99 0.11 < 1.14     
M53      B5643           13 13 09.02 +18 09 00.0 RGB 18.69 0.58 0.74  2.42 5535 3.26 -2.11 0.19 < 2.27     
M53      B2048           13 13 09.06 +18 07 24.2 RGB 19.35 0.60 0.73  3.09 5657 3.55 -2.16 0.40 < 4.21     
M53      B11032          13 13 12.03 +18 11 10.1 RGB 18.08 0.66 0.82  1.82 5309 2.92 -1.90 0.12 < 1.92     
M53      B10552          13 13 19.74 +18 10 50.3 RGB 19.49 0.60 0.77  3.22 5488 3.57 -2.36 0.20 < 2.23     
M53      B10857          13 13 20.08 +18 10 58.1 RGB 17.98 0.68 0.86  1.71 5218 2.85 -2.04 0.13 < 1.03     
M53      B2580           13 13 22.44 +18 07 25.6 RGB 17.49 0.68 0.86  1.23 5108 2.64 -2.19 0.13 < 1.26     
NGC 5053 B680            13 16 00.08 +17 39 57.3 RGB 18.86 0.60 0.77  2.66 5596 3.38 -2.37 0.17 < 2.08     
NGC 5053 B2857           13 16 01.94 +17 42 03.6 RGB 18.12 0.63 0.81  1.92 5438 3.02 -2.31 0.12 < 1.60     
NGC 5053 B3728           13 16 03.80 +17 42 36.6 RGB 18.99 0.62 0.80  2.78 5532 3.40 -2.10 0.14 < 2.40     
NGC 5053 B638            13 16 06.67 +17 39 46.0 RGB 17.40 0.66 0.86  1.19 5242 2.67 -2.46 0.12 < 1.06     
NGC 5053 B1827           13 16 11.84 +17 41 06.1 AGB 16.27 0.66 0.85  0.06 5307 2.23 -2.39 0.11 < 1.29     
NGC 5053 B3785           13 16 12.10 +17 42 30.9 RGB 18.54 0.62 0.80  2.34 5471 3.21 -2.43 0.14 < 2.07     
NGC 5053 B1953           13 16 12.99 +17 41 10.7 RGB 19.14 0.60 0.75  2.93 5709 3.52 -2.43 0.22 < 2.00     
NGC 5053 B1477           13 16 15.79 +17 40 41.5 RGB 18.10 0.62 0.81  1.89 5479 3.01 -2.29 0.13 < 1.88     
NGC 5053 B4010           13 16 15.98 +17 42 36.7 RGB 19.22 0.56 0.72  3.02 5796 3.60 -2.23 0.19 < 2.56     
NGC 5053 B3410           13 16 16.37 +17 42 11.3 RGB 18.50 0.64 0.81  2.30 5489 3.18 -2.23 0.13 < 2.07     
NGC 5053 B4505           13 16 17.00 +17 42 58.6 RGB 17.46 0.67 0.86  1.26 5252 2.70 -2.39 0.11 < 1.69     
NGC 5053 B4827           13 16 17.39 +17 43 13.4 RGB 17.47 0.68 0.86  1.26 5286 2.70 -2.18 0.11 < 1.83     
NGC 5053 N5053-S11       13 16 20.75 +17 41 06.0 RGB 15.09 0.88 1.07 -1.12 4739 1.52 -2.34 0.11 < 0.36     
NGC 5053 B984            13 16 21.22 +17 40 01.8 RGB 18.68 0.60 0.76  2.48 5497 3.31 -2.39 0.16 < 2.43     
NGC 5053 B3659           13 16 21.51 +17 42 16.0 RGB 18.92 0.59 0.80  2.71 5468 3.38 -2.47 0.16 < 2.30     
NGC 5053 B3224           13 16 23.18 +17 41 56.3 RGB 19.20 0.51 0.71  3.00 5935 3.60 -2.35 0.27 < 3.04     
NGC 5053 B945            13 16 23.63 +17 39 55.8 RGB 17.87 0.64 0.83  1.67 5407 2.90 -2.19 0.12 < 2.05     
NGC 5053 N5053-S20       13 16 24.09 +17 42 13.2 AGB 15.95 0.75 0.95 -0.25 4979 2.00 -2.33 0.11 < 0.99     
NGC 5053 B2834           13 16 24.46 +17 41 38.8 AGB 16.16 0.75 0.93 -0.04 5050 2.10 -2.47 0.11 < 1.14     
NGC 5053 B4463           13 16 25.03 +17 42 48.4 RGB 18.55 0.60 0.80  2.34 5512 3.21 -2.35 0.14 < 2.05     
NGC 5053 B3628           13 16 27.52 +17 42 08.6 RGB 17.91 0.58 0.81  1.71 5424 2.93 -2.36 0.13 < 1.32     
NGC 5053 N5053-S42       13 16 28.29 +17 40 20.7 RGB 17.57 0.65 0.88  1.36 5260 2.73 -2.29 0.12 < 1.15     
NGC 5053 B4061           13 16 28.45 +17 42 26.6 RGB 17.66 0.65 0.84  1.46 5338 2.80 -2.29 0.12 < 1.75     
NGC 5053 N5053-S46       13 16 29.62 +17 40 01.1 RGB 16.63 0.70 0.92  0.43 5117 2.30 -2.47 0.11 < 1.63     
NGC 5053 N5053-S47       13 16 29.75 +17 42 27.4 RGB 17.04 0.67 0.89  0.84 5185 2.50 -2.25 0.11 < 1.49     
NGC 5053 N5053-S50       13 16 31.07 +17 42 26.5 RGB 17.93 0.60 0.84  1.73 5385 2.91 -2.46 0.12 < 2.08     
NGC 5053 B2208           13 16 31.79 +17 41 04.6 RGB 16.92 0.69 0.88  0.72 5170 2.46 -2.34 0.11 < 1.69     
NGC 5053 B4677           13 16 32.45 +17 42 51.0 RGB 17.77 0.62 0.81  1.57 5406 2.87 -2.42 0.12 < 2.02     
NGC 5053 N5053-S63       13 16 34.27 +17 40 20.2 RGB 16.39 0.73 0.95  0.19 5014 2.18 -2.38 0.11   1.43 0.13
NGC 5053 B5157           13 16 34.66 +17 43 11.5 RGB 17.68 0.66 0.83  1.47 5249 2.81 -2.25 0.11 < 1.37     
NGC 5053 B3683           13 16 35.16 +17 42 02.6 RGB 18.49 0.62 0.80  2.28 5395 3.19 -2.28 0.13 < 2.08     
NGC 5053 N5053-S69       13 16 35.97 +17 41 12.8 RGB 14.54 0.99 1.16 -1.66 4506 1.20 -2.41 0.11 <-0.04     
NGC 5053 N5053-S71       13 16 36.33 +17 40 46.6 AGB 15.61 0.73 0.95 -0.59 5055 1.86 -2.37 0.11 < 0.80     
NGC 5053 B1459           13 16 36.91 +17 40 17.8 RGB 18.91 0.59 0.80  2.70 5624 3.37 -2.15 0.17 < 2.09     
NGC 5053 N5053-S72       13 16 37.12 +17 43 06.7 RGB 16.41 0.70 0.93  0.21 5076 2.20 -2.32 0.11 < 1.41     
NGC 5053 B917            13 16 38.53 +17 39 38.1 RGB 18.27 0.61 0.80  2.07 5512 3.09 -2.30 0.14 < 1.74     
NGC 5053 B1085           13 16 39.53 +17 39 49.5 RGB 18.59 0.61 0.81  2.38 5508 3.22 -2.30 0.14 < 1.86     
NGC 5053 N5053-S84       13 16 40.34 +17 40 25.4 RGB 15.65 0.79 1.02 -0.55 4856 1.80 -2.48 0.11 < 0.71     
NGC 5053 B5104           13 16 40.91 +17 43 02.2 RGB 19.07 0.59 0.76  2.87 5674 3.48 -2.41 0.19 < 2.13     
NGC 5053 B4033           13 16 46.25 +17 42 05.8 AGB 16.04 0.67 0.86 -0.17 5271 2.13 -2.48 0.11 < 1.59     
NGC 5053 B5385           13 16 47.11 +17 43 13.2 RGB 19.19 0.57 0.79  2.99 5625 3.51 -2.31 0.17 < 2.52     
NGC 5053 B1276           13 16 49.24 +17 39 53.8 RGB 16.84 0.70 0.89  0.63 5196 2.41 -2.30 0.11 < 1.27     
NGC 5053 B701            13 16 50.67 +17 39 05.9 RGB 18.54 0.60 0.81  2.34 5459 3.21 -2.41 0.17 < 2.02     
M3       Stet-M3-S305    13 41 42.84 +28 24 17.7 AGB 15.54 0.39 0.60  0.50 6044 2.57 -1.85 0.11 < 2.21     
M3       Stet-M3-S333    13 41 43.90 +28 24 30.9 RGB 16.91 0.67 0.86  1.86 5202 2.91 -1.59 0.11 < 1.70     
M3       Stet-M3-S283    13 41 44.41 +28 21 19.7 RGB 17.91 0.61 0.84  2.87 5250 3.34 -1.49 0.12 < 2.09     
M3       Stet-M3-S332    13 41 45.70 +28 22 09.7 RGB 18.29 0.59 0.81  3.25 5334 3.54 -1.73 0.15 < 2.37     
M3       Stet-M3-S388    13 41 46.22 +28 23 49.4 RGB 18.04 0.62 0.82  3.00 5338 3.42 -1.45 0.13 < 2.14     
M3       Stet-M3-S363    13 41 46.92 +28 22 04.0 RGB 15.46 0.81 0.97  0.42 4914 2.19 -1.38 0.11 < 0.99     
M3       Stet-M3-S747    13 41 48.62 +28 23 22.1 RGB 17.04 0.67 0.87  2.00 5173 2.95 -1.62 0.11 < 1.47     
M3       Stet-M3-S950    13 41 48.73 +28 20 02.4 AGB 14.59 0.79 0.95 -0.45 4956 1.86 -1.52 0.11 < 0.40     
M3       Stet-M3-S414    13 41 49.47 +28 21 24.3 AGB 14.83 0.72 0.92 -0.22 5021 1.99 -1.64 0.11 < 0.64     
M3       Stet-M3-S407    13 41 49.75 +28 20 29.0 RGB 17.95 0.62 0.81  2.91 5388 3.39 -1.69 0.13 < 2.42     
M3       Stet-M3-S955    13 41 51.70 +28 20 58.7 AGB 14.72 0.77 0.95 -0.32 4955 1.92 -1.51 0.11 < 1.10     
M3       Stet-M3-S561    13 41 56.89 +28 23 07.3 RGB 16.11 0.74 0.89  1.07 5097 2.54 -1.47 0.11 < 1.53     
M3       Stet-M3-S936    13 42 00.59 +28 21 36.8 AGB 13.18 1.23 1.28 -1.86 4264 0.93 -1.45 0.11 <-0.32     
NGC 5634 Stet-N5634-S285 14 29 17.65 -05 54 58.8 RGB 18.81 0.67 0.86  1.78 5107 2.87 -2.15 0.12 < 1.65     
NGC 5634 Stet-N5634-S309 14 29 23.02 -05 56 53.3 RGB 18.96 0.65 0.86  1.94 5235 2.94 -1.91 0.12 < 1.77     
NGC 5634 Bel02-152       14 29 26.84 -05 58 19.5 RGB 17.39      0.93  0.37 5009 2.21 -2.17 0.11 < 1.47     
NGC 5634 Stet-N5634-S336 14 29 27.16 -05 56 13.5 RGB 18.95 0.64 0.86  1.92 5208 2.93 -1.90 0.12 < 1.76     
NGC 5634 Bel02-416       14 29 28.10 -05 57 48.3 RGB 18.84      0.80  1.82 5342 2.93 -1.86 0.12 < 1.85     
NGC 5634 Bel02-234       14 29 28.97 -05 56 42.7 RGB 18.10      0.85  1.08 5199 2.58 -1.89 0.11 < 1.79     
NGC 5634 Bel02-478       14 29 30.70 -05 58 07.9 RGB 19.05      0.79  2.02 5402 3.04 -1.83 0.12 < 2.02     
NGC 5634 Bel02-436       14 29 31.08 -05 58 22.2 RGB 18.97      0.85  1.94 5172 2.95 -1.93 0.13 < 2.21     
NGC 5634 Stet-N5634-S29  14 29 31.61 -05 56 55.9 RGB 18.53 0.66 0.88  1.51 5107 2.74 -2.05 0.11 < 1.44     
NGC 5634 Stet-N5634-S30  14 29 31.86 -05 56 43.8 RGB 19.10 0.64 0.85  2.07 5236 3.00 -1.95 0.13 < 1.75     
NGC 5634 Bel02-475       14 29 32.05 -05 57 47.2 RGB 19.09      0.84  2.07 5298 3.01 -1.92 0.13 < 2.53     
NGC 5634 Stet-N5634-S32  14 29 32.36 -05 56 51.4 RGB 19.28 0.63 0.83  2.26 5305 3.09 -2.12 0.13 < 1.91     
NGC 5634 Bel02-511       14 29 33.30 -05 57 11.2 RGB 19.21      0.79  2.18 5459 3.10 -1.87 0.13 < 2.04     
NGC 5634 Bel02-402       14 29 33.56 -05 58 03.2 RGB 18.84      0.87  1.81 5147 2.88 -2.16 0.13 < 1.41     
NGC 5634 Bel02-114       14 29 33.93 -05 58 21.2 RGB 17.07      0.96  0.04 4923 2.05 -1.88 0.11 < 1.06     
NGC 5634 Bel02-56        14 29 34.35 -05 58 21.7 RGB 16.46      1.03 -0.56 4749 1.72 -1.91 0.11 < 1.12     
NGC 5634 Bel02-404       14 29 34.37 -05 58 18.1 RGB 18.85      0.87  1.83 5146 2.88 -2.09 0.13 < 2.04     
NGC 5634 Bel02-182       14 29 35.20 -05 57 26.3 RGB 17.76      0.92  0.73 5024 2.37 -2.03 0.11 < 1.61     
NGC 5634 Stet-N5634-S41  14 29 36.32 -05 56 39.6 RGB 19.24 0.65 0.83  2.21 5303 3.08 -2.02 0.13 < 2.04     
NGC 5634 Stet-N5634-S43  14 29 36.45 -05 57 40.8 RGB 16.42 0.87 1.01 -0.61 4754 1.73 -1.88 0.11 < 0.81     
NGC 5634 Bel02-21        14 29 36.82 -05 58 08.3 RGB 15.82      1.14 -1.21 4530 1.34 -1.88 0.11 <-0.15     
NGC 5634 Stet-N5634-S20  14 29 37.28 -05 57 25.6 RGB 15.37 1.07 1.18 -1.66 4435 1.13 -1.94 0.11 <-0.07     
NGC 5634 Bel02-73        14 29 37.33 -05 57 51.3 AGB 16.59      0.94 -0.43 5041 1.88 -2.02 0.11 < 1.07     
NGC 5634 Stet-N5634-S48  14 29 37.97 -05 57 59.5 RGB 15.88 0.94 1.08 -1.15 4591 1.44 -1.94 0.11 < 0.07     
NGC 5634 Bel02-14        14 29 38.32 -05 58 22.1 RGB 15.43      1.16 -1.59 4505 1.17 -1.92 0.11 < 0.54     
NGC 5634 Bel02-149       14 29 38.61 -05 57 54.1 RGB 17.36      0.93  0.34 4983 2.20 -1.91 0.11 < 1.15     
NGC 5634 Bel02-70        14 29 38.72 -05 57 57.4 RGB 16.64      1.03 -0.39 4760 1.79 -1.97 0.11 < 1.08     
NGC 5634 Bel02-115       14 29 39.13 -05 57 57.5 RGB 17.07      0.95  0.04 4987 2.06 -1.87 0.11 < 1.29     
NGC 5634 Bel02-96        14 29 39.32 -05 58 18.4 RGB 16.84      0.96 -0.18 4865 1.95 -2.05 0.11 < 0.66     
NGC 5634 Bel02-39        14 29 39.50 -05 57 51.4 RGB 16.15      1.10 -0.87 4618 1.52 -1.86 0.11 < 0.02     
NGC 5634 Bel02-138       14 29 39.63 -05 55 59.1 RGB 17.28      0.95  0.25 4924 2.14 -1.94 0.11   1.19 0.19
NGC 5634 Bel02-100       14 29 39.95 -05 58 00.9 RGB 16.92      0.98 -0.10 4865 1.96 -1.87 0.11 < 0.86     
NGC 5634 Bel02-10201     14 29 40.23 -05 57 16.5 RGB 19.58      0.85  2.56 5200 3.21 -2.03 0.14 < 2.44     
NGC 5634 Bel02-3         14 29 40.50 -05 57 09.7 RGB 14.63      1.37 -2.40 4173 0.64 -1.83 0.11 <-0.78     
NGC 5634 Stet-N5634-S394 14 29 40.80 -05 56 45.7 RGB 19.59 0.67 0.81  2.56 5361 3.25 -1.82 0.14 < 2.08     
NGC 5634 Bel02-354       14 29 41.38 -05 57 22.7 RGB 18.65      0.87  1.62 5175 2.80 -1.98 0.12 < 2.14     
NGC 5634 Bel02-10098     14 29 41.39 -05 57 22.7 RGB 18.63      0.88  1.61 5153 2.78 -2.04 0.12 < 1.63     
NGC 5634 Bel02-62        14 29 41.78 -05 58 02.2 RGB 16.53      1.03 -0.50 4730 1.75 -1.94 0.11 < 0.41     
NGC 5634 Bel02-10159     14 29 41.79 -05 57 22.5 RGB 19.17      0.85  2.15 5264 3.04 -2.26 0.14 < 1.75     
NGC 5634 Bel02-10048     14 29 42.11 -05 57 15.0 RGB 18.10      0.90  1.08 5074 2.54 -2.02 0.11 < 1.47     
NGC 5634 Bel02-231       14 29 42.11 -05 57 15.1 RGB 18.12      0.89  1.09 5087 2.55 -2.02 0.11 < 1.50     
NGC 5634 Bel02-10206     14 29 42.82 -05 57 31.0 RGB 19.60      0.83  2.58 5313 3.23 -2.00 0.14 < 2.20     
NGC 5634 Stet-N5634-S408 14 29 42.89 -05 55 28.7 RGB 19.94 0.63 0.79  2.91 5442 3.41 -1.59 0.14 < 2.11     
NGC 5634 Stet-N5634-S413 14 29 43.26 -05 55 57.8 RGB 20.23 0.59 0.76  3.20 5554 3.57 -1.91 0.16 < 2.92     
NGC 5634 Stet-N5634-S414 14 29 43.32 -05 56 24.5 RGB 18.44 0.68 0.87  1.42 5166 2.71 -1.85 0.11 < 1.12     
NGC 5634 Bel02-10030     14 29 44.38 -05 57 17.3 RGB 17.59      0.91  0.57 5039 2.32 -1.76 0.11 < 1.37     
NGC 5634 Bel02-162       14 29 44.38 -05 57 17.4 RGB 17.58      0.93  0.56 4976 2.29 -1.81 0.11 < 1.43     
NGC 5634 Bel02-191       14 29 45.24 -05 56 39.7 RGB 17.85      0.92  0.83 5010 2.41 -1.95 0.11 < 1.38     
NGC 5634 Stet-N5634-S426 14 29 45.26 -05 56 39.4 RGB 17.85 0.73 0.89  0.83 5049 2.44 -1.93 0.11 < 1.67     
NGC 5634 Stet-N5634-S427 14 29 45.57 -05 57 59.5 RGB 19.05 0.63 0.82  2.02 5331 3.00 -1.83 0.12 < 1.86     
NGC 5634 Bel02-316       14 29 45.59 -05 54 52.7 RGB 18.49      0.84  1.46 5256 2.75 -1.99 0.11 < 1.56     
NGC 5634 Bel02-10194     14 29 47.66 -05 57 27.2 RGB 19.48      0.81  2.46 5385 3.20 -1.88 0.14 < 2.15     
NGC 5634 Bel02-523       14 29 48.05 -05 57 48.7 RGB 19.28      0.81  2.26 5325 3.12 -1.78 0.12 < 2.16     
NGC 5634 Bel02-10171     14 29 48.06 -05 57 48.6 RGB 19.30      0.82  2.27 5323 3.11 -1.62 0.12 < 1.32     
NGC 5634 Bel02-10332     14 29 48.88 -05 57 13.6 RGB 20.20      0.74  3.18 5605 3.58 -1.98 0.20 < 2.56     
NGC 5634 Bel02-284       14 29 49.24 -05 57 49.7 RGB 18.41      0.89  1.39 5103 2.68 -1.85 0.11 < 1.58     
NGC 5634 Stet-N5634-S450 14 29 49.26 -05 57 49.6 RGB 18.40 0.66 0.87  1.37 5201 2.69 -1.89 0.11 < 1.74     
NGC 5634 Stet-N5634-S461 14 29 50.85 -05 57 31.5 RGB 19.01      0.84  1.98 5283 2.97 -1.91 0.13 < 1.38     
NGC 5634 Bel02-304       14 29 51.10 -05 57 44.3 RGB 18.47      0.88  1.45 5185 2.72 -2.00 0.11 < 1.45     
NGC 5634 Bel02-10142     14 29 51.92 -05 58 08.3 RGB 19.03      0.84  2.00 5272 2.98 -1.80 0.12 < 2.24     
NGC 5634 Stet-N5634-S534 14 30 02.91 -05 57 25.7 RGB 15.82 0.95 1.11 -1.20 4560 1.38 -1.95 0.11 < 0.17     
NGC 5897 Tes01-ESO-5704  15 17 01.48 -21 01 14.9 RGB 18.04      0.83  2.52 5322 3.21 -2.14 0.12   2.00 0.21
NGC 5897 Tes01-ESO-6884  15 17 04.03 -21 02 48.8 RGB 17.89      0.82  2.37 5357 3.15 -2.08 0.11 < 1.66     
NGC 5897 Tes01-ESO-6476  15 17 05.44 -21 01 19.0 AGB 15.09      1.02 -0.43 4811 1.79 -2.11 0.11 < 0.42     
NGC 5897 Tes01-ESO-6896  15 17 05.78 -21 03 41.3 AGB 16.05      0.80  0.53 5495 2.41 -2.22 0.11 < 1.47     
NGC 5897 Tes01-ESO-6034  15 17 06.57 -21 00 43.2 RGB 18.62      0.78  3.11 5522 3.51 -2.21 0.14 < 2.41     
NGC 5897 Tes01-ESO-6903  15 17 07.41 -21 02 39.7 RGB 16.14      0.95  0.62 4964 2.30 -2.18 0.11 < 1.32     
NGC 5897 Tes01-ESO-5758  15 17 08.06 -21 00 35.1 RGB 18.20      0.84  2.68 5271 3.27 -2.19 0.12 < 1.44     
NGC 5897 Tes01-ESO-5722  15 17 08.43 -21 01 05.1 RGB 18.70      0.78  3.18 5530 3.54 -2.19 0.14 < 2.61     
NGC 5897 Tes01-ESO-5730  15 17 09.69 -21 00 56.9 RGB 18.63      0.74  3.11 5668 3.56 -1.97 0.13 < 2.34     
NGC 5897 Tes01-ESO-5800  15 17 09.79 -21 00 12.2 RGB 18.71      0.78  3.19 5519 3.55 -2.18 0.13 < 1.90     
NGC 5897 Tes01-ESO-6330  15 17 10.28 -20 00 53.4 RGB 18.44      0.81  2.92 5429 3.40 -2.22 0.33 < 3.01     
NGC 5897 Tes01-ESO-6878  15 17 10.42 -21 03 16.3 RGB 18.78      0.77  3.26 5562 3.59 -2.26 0.15 < 2.16     
NGC 5897 Tes01-ESO-6876  15 17 10.48 -21 03 21.7 RGB 17.93      0.84  2.41 5281 3.15 -2.05 0.11 < 1.30     
NGC 5897 Tes01-ESO-6049  15 17 11.10 -21 00 30.7 RGB 17.15      0.89  1.63 5147 2.78 -2.15 0.11 < 1.56     
NGC 5897 Tes01-ESO-7154  15 17 11.45 -20 58 38.8 AGB 16.02      0.90  0.50 4992 2.30 -2.10 0.11   1.15 0.13
NGC 5897 Tes01-ESO-5733  15 17 11.61 -21 00 55.2 RGB 18.14      0.82  2.63 5357 3.26 -2.11 0.12 < 1.43     
NGC 5897 Tes01-ESO-6879  15 17 11.93 -21 03 01.8 RGB 18.27      0.80  2.75 5461 3.34 -2.00 0.12 < 2.07     
NGC 5897 Tes01-ESO-6172  15 17 12.32 -21 01 41.1 RGB 15.73      0.96  0.22 4892 2.12 -2.10 0.11 < 1.29     
NGC 5897 Tes01-ESO-22    15 17 12.48 -20 58 53.1 RGB 18.45      0.80  2.93 5431 3.41 -2.92 0.48 < 2.08     
NGC 5897 Tes01-ESO-5969  15 17 12.75 -21 01 29.8 RGB 18.48      0.80  2.96 5446 3.43 -2.21 0.12 < 1.95     
NGC 5897 Tes01-ESO-7139  15 17 13.39 -20 56 11.7 RGB 18.54      0.77  3.03 5538 3.49 -1.96 0.11 < 2.02     
NGC 5897 Tes01-ESO-6271  15 17 13.67 -21 01 35.9 RGB 17.78      0.86  2.26 5219 3.08 -2.10 0.11 < 1.38     
NGC 5897 Tes01-ESO-6842  15 17 14.01 -21 03 27.4 RGB 17.56      0.86  2.04 5204 2.98 -2.13 0.11 < 1.33     
NGC 5897 Tes01-ESO-7129  15 17 14.02 -20 58 18.9 RGB 18.31      0.81  2.79 5419 3.35 -2.02 0.11   1.79 0.20
NGC 5897 Tes01-ESO-6509  15 17 14.12 -20 59 32.0 RGB 15.07      1.06 -0.45 4729 1.74 -1.91 0.11 < 0.49     
NGC 5897 Tes01-ESO-6395  15 17 14.16 -21 00 05.4 RGB 18.73      0.79  3.21 5490 3.55 -1.97 0.12 < 2.17     
NGC 5897 Tes01-ESO-7142  15 17 14.24 -20 55 31.8 RGB 17.81      0.86  2.30 5228 3.09 -2.31 0.13 < 1.45     
NGC 5897 Tes01-ESO-856   15 17 14.94 -21 00 40.1 RGB 18.13      0.83  2.61 5326 3.25 -1.79 0.11 < 2.07     
NGC 5897 Tes01-ESO-716   15 17 15.04 -20 59 37.7 RGB 17.60      0.87  2.08 5212 2.99 -2.08 0.11 < 1.32     
NGC 5897 Tes01-ESO-931   15 17 15.33 -21 01 06.3 RGB 15.27      1.04 -0.25 4843 1.84 -2.07 0.11 < 0.17     
NGC 5897 Tes01-ESO-453   15 17 15.77 -21 02 09.6 RGB 15.91      0.97  0.39 4918 2.18 -2.18 0.11   1.13 0.14
NGC 5897 Tes01-ESO-96    15 17 15.86 -20 56 18.9 RGB 18.49      0.84  2.97 5284 3.39 -2.13 0.12 < 2.23     
NGC 5897 Tes01-ESO-15    15 17 16.44 -20 56 26.6 RGB 18.22      0.83  2.70 5319 3.29 -2.16 0.11 < 1.92     
NGC 5897 Tes01-WF3-1716  15 17 16.76 -21 00 11.5 RGB 17.17      0.87  1.65 5178 2.81 -2.17 0.11 < 1.34     
NGC 5897 Tes01-ESO-945   15 17 16.88 -21 01 18.3 RGB 18.68      0.81  3.16 5425 3.51 -2.18 0.12 < 1.87     
NGC 5897 Tes01-ESO-12    15 17 16.95 -20 57 10.1 RGB 17.78      0.84  2.26 5264 3.09 -2.19 0.11 < 1.47     
NGC 5897 Tes01-ESO-454   15 17 17.00 -21 02 08.7 RGB 18.27      0.82  2.75 5392 3.32 -2.35 0.14 < 1.50     
NGC 5897 Tes01-ESO-28    15 17 17.01 -20 57 52.5 RGB 18.26      0.82  2.74 5361 3.32 -2.11 0.11 < 1.77     
NGC 5897 Tes01-ESO-52    15 17 17.31 -20 58 30.5 RGB 17.56      0.88  2.04 5170 2.96 -2.27 0.11 < 1.46     
NGC 5897 Tes01-ESO-884   15 17 17.41 -20 59 21.5 RGB 18.53      0.83  3.01 5360 3.42 -2.01 0.12 < 2.18     
NGC 5897 Tes01-ESO-434   15 17 17.45 -21 02 16.6 RGB 18.62      0.81  3.10 5406 3.48 -2.02 0.12 < 1.55     
NGC 5897 Tes01-ESO-982   15 17 17.48 -21 01 31.4 RGB 18.33      0.84  2.82 5275 3.32 -2.15 0.12 < 1.59     
NGC 5897 Tes01-ESO-3     15 17 17.72 -20 59 00.1 RGB 18.06      0.85  2.55 5226 3.20 -2.34 0.12 < 2.09     
NGC 5897 Tes01-ESO-93    15 17 17.84 -20 57 00.8 RGB 18.69      0.80  3.17 5431 3.51 -2.24 0.12 < 1.81     
NGC 5897 Tes01-ESO-95    15 17 17.92 -20 56 33.1 RGB 18.56      0.83  3.04 5349 3.43 -2.22 0.12 < 1.44     
NGC 5897 Tes01-ESO-929   15 17 17.99 -21 01 18.9 RGB 18.23      0.89  2.71 5122 3.23 -2.39 0.12 < 1.68     
NGC 5897 Tes01-WF3-1193  15 17 18.06 -21 00 26.6 RGB 17.46      0.88  1.94 5159 2.92 -2.21 0.11 < 1.75     
NGC 5897 Tes01-WF3-1699  15 17 18.12 -21 00 00.4 RGB 18.51      0.83  2.99 5266 3.41 -2.21 0.11 < 1.71     
NGC 5897 Tes01-WF3-902   15 17 18.33 -21 00 36.5 RGB 18.72      0.83  3.20 5329 3.50 -2.13 0.12 < 1.98     
NGC 5897 Tes01-WF3-909   15 17 18.44 -21 00 35.4 RGB 18.31      0.87  2.80 5211 3.29 -2.26 0.12 < 1.85     
NGC 5897 Tes01-WF3-1454  15 17 18.53 -21 00 10.3 RGB 18.61      0.85  3.09 5246 3.43 -2.47 0.15 < 2.13     
NGC 5897 Tes01-WF3-1145  15 17 18.53 -21 00 24.5 RGB 18.84      0.82  3.32 5368 3.57 -2.32 0.14 < 2.06     
NGC 5897 Tes01-ESO-3107  15 17 18.58 -21 01 30.2 RGB 14.45      1.12 -1.07 4614 1.41 -2.03 0.11 < 0.29     
NGC 5897 Tes01-WF3-577   15 17 18.64 -21 00 46.4 RGB 18.59      0.82  3.07 5367 3.45 -2.13 0.13 < 1.70     
NGC 5897 Tes01-ESO-7     15 17 18.71 -20 58 18.1 RGB 18.47      0.74  2.95 5684 3.49 -2.36 0.40 < 3.54     
NGC 5897 Tes01-WF3-1726  15 17 18.78 -20 59 53.5 RGB 18.74      0.77  3.22 5536 3.57 -2.15 0.16 < 2.58     
NGC 5897 Tes01-WF3-794   15 17 18.99 -21 00 35.4 RGB 16.59      0.95  1.07 5014 2.49 -2.25 0.11 < 1.33     
NGC 5897 Tes01-WF3-1542  15 17 19.06 -20 00 01.3 RGB 17.29      0.92  1.78 5050 2.82 -2.07 0.12 < 1.83     
NGC 5897 Tes01-ESO-417   15 17 19.20 -21 03 08.0 RGB 18.03      0.85  2.51 5239 3.19 -2.16 0.12 < 1.76     
NGC 5897 Tes01-ESO-1279  15 17 19.44 -20 59 16.8 RGB 18.61      0.79  3.09 5462 3.49 -2.07 0.11 < 1.73     
NGC 5897 Tes01-WF3-1890  15 17 19.60 -21 01 02.2 RGB 17.36      0.84  1.84 5263 2.92 -2.18 0.11   1.52 0.19
NGC 5897 Tes01-WF2-1984  15 17 19.61 -21 01 17.7 RGB 18.27      0.84  2.75 5241 3.30 -2.19 0.12 < 1.32     
NGC 5897 Tes01-WF3-1767  15 17 19.63 -20 59 44.2 RGB 17.52      0.87  2.00 5186 2.96 -2.14 0.11 < 1.06     
NGC 5897 Tes01-WF3-211   15 17 19.71 -21 00 51.6 RGB 18.54      0.78  3.03 5523 3.47 -1.98 0.14 < 2.02     
NGC 5897 Tes01-ESO-1268  15 17 19.82 -20 59 33.3 RGB 17.47      0.87  1.95 5155 2.94 -2.21 0.11 < 1.15     
NGC 5897 Tes01-ESO-3835  15 17 19.86 -20 57 38.0 RGB 18.35      0.81  2.83 5417 3.36 -2.11 0.11 < 1.41     
NGC 5897 Tes01-ESO-3635  15 17 20.09 -20 57 49.4 RGB 18.34      0.83  2.82 5263 3.33 -2.25 0.11 < 1.66     
NGC 5897 Tes01-ESO-1408  15 17 20.10 -20 59 10.6 AGB 15.40      0.97 -0.12 5119 1.98 -2.12 0.11 < 0.67     
NGC 5897 Tes01-ESO-3549  15 17 20.12 -20 57 31.0 RGB 18.28      0.82  2.76 5369 3.33 -2.10 0.11 < 1.89     
NGC 5897 Tes01-ESO-1604  15 17 20.18 -21 01 52.0 RGB 18.46      0.68  2.94 5842 3.55 -2.09 0.14 < 2.42     
NGC 5897 Tes01-ESO-1991  15 17 20.20 -21 03 36.4 RGB 16.17      0.95  0.65 4992 2.32 -2.07 0.11 < 0.72     
NGC 5897 Tes01-WF3-527   15 17 20.33 -21 00 33.5 RGB 17.49      0.90  1.97 5097 2.91 -2.29 0.11 < 1.73     
NGC 5897 Tes01-ESO-1659  15 17 20.34 -21 01 56.3 RGB 17.78      0.86  2.26 5213 3.07 -2.37 0.12 < 1.41     
NGC 5897 Tes01-WF2-1665  15 17 20.35 -21 01 08.0 RGB 16.72      0.91  1.20 5097 2.59 -2.16 0.11 < 1.29     
NGC 5897 Tes01-ESO-1358  15 17 20.58 -20 59 19.0 RGB 16.42      0.89  0.90 5183 2.48 -2.13 0.11 < 0.69     
NGC 5897 Tes01-WF2-1582  15 17 20.64 -20 01 08.1 RGB 18.60      0.84  3.08 5291 3.44 -2.05 0.25 < 3.15     
NGC 5897 Tes01-WF3-724   15 17 20.96 -20 00 20.8 RGB 17.89      0.85  2.37 5235 3.13 -1.83 0.15 < 2.45     
NGC 5897 Tes01-WF3-131   15 17 21.01 -21 00 44.3 RGB 18.18      0.84  2.66 5322 3.26 -2.22 0.11   1.68 0.19
NGC 5897 Tes01-ESO-1644  15 17 21.04 -21 02 29.6 RGB 17.55      0.87  2.03 5217 2.97 -2.15 0.11 < 1.52     
NGC 5897 Tes01-ESO-1518  15 17 21.04 -21 02 19.1 RGB 18.23      0.81  2.71 5395 3.31 -2.02 0.12 < 1.62     
NGC 5897 Tes01-WF2-1616  15 17 21.28 -20 01 25.5 RGB 16.45      0.90  0.93 5116 2.48 -2.09 0.11 < 1.80     
NGC 5897 Tes01-WF4-4     15 17 21.81 -20 59 56.0 AGB 15.39      0.84 -0.13 5232 2.12 -2.20 0.11 < 1.02     
NGC 5897 Tes01-WF2-1954  15 17 21.82 -21 02 04.2 RGB 18.73      0.85  3.22 5249 3.48 -2.63 0.15 < 1.50     
NGC 5897 Tes01-WF2-1371  15 17 21.85 -20 01 19.1 RGB 13.55      1.38 -1.97 4320 0.79 -2.09 0.11 <-0.02     
NGC 5897 Tes01-ESO-3841  15 17 21.92 -20 56 35.7 RGB 18.46      0.66  2.95 5969 3.58 -1.93 0.13 < 2.27     
NGC 5897 Tes01-WF2-886   15 17 22.04 -21 00 53.7 RGB 18.57      0.80  3.06 5432 3.46 -1.79 0.14 < 2.83     
NGC 5897 Tes01-WF3-315   15 17 22.04 -21 00 27.7 RGB 17.56      0.89  2.04 5119 2.95 -2.25 0.11 < 1.35     
NGC 5897 Tes01-WF4-8     15 17 22.15 -21 00 03.7 RGB 18.48      0.80  2.96 5432 3.42 -1.86 0.16 < 2.36     
NGC 5897 Tes01-ESO-1524  15 17 22.25 -21 02 11.6 RGB 18.57      0.77  3.05 5538 3.49 -2.11 0.13 < 2.04     
NGC 5897 Tes01-ESO-1378  15 17 22.32 -20 59 00.2 RGB 17.92      0.84  2.40 5283 3.15 -2.21 0.11 < 1.57     
NGC 5897 Tes01-ESO-1246  15 17 22.37 -20 58 52.4 RGB 18.67      0.76  3.15 5602 3.56 -2.32 0.12 < 1.84     
NGC 5897 Tes01-ESO-1395  15 17 22.48 -20 59 12.0 RGB 17.52      0.87  2.00 5165 2.96 -1.95 0.13 < 1.93     
NGC 5897 Tes01-ESO-1803  15 17 22.54 -21 05 13.9 RGB 18.19      0.85  2.67 5251 3.25 -2.22 0.11 < 1.20     
NGC 5897 Tes01-ESO-1813  15 17 22.62 -21 04 25.5 RGB 18.17      0.80  2.65 5458 3.30 -2.23 0.12 < 1.62     
NGC 5897 Tes01-WF2-1161  15 17 22.73 -21 01 25.3 RGB 17.88      0.87  2.36 5191 3.11 -2.31 0.12 < 1.61     
NGC 5897 Tes01-ESO-1401  15 17 22.74 -20 58 42.6 AGB 15.92      0.85  0.40 5060 2.31 -2.10 0.11 < 1.05     
NGC 5897 Tes01-WF2-544   15 17 22.84 -20 00 53.2 RGB 15.66      1.01  0.14 4808 2.03 -2.24 0.11 < 1.12     
NGC 5897 Tes01-WF4-82    15 17 22.89 -21 00 15.9 RGB 15.99      0.94  0.47 4994 2.25 -2.11 0.11 < 0.84     
NGC 5897 Tes01-WF2-252   15 17 22.92 -21 00 39.0 RGB 17.48      0.88  1.97 5217 2.94 -2.24 0.11 < 1.72     
NGC 5897 Tes01-WF4-672   15 17 22.93 -20 59 39.1 RGB 16.57      0.89  1.05 5067 2.54 -2.09 0.11 < 1.12     
NGC 5897 Tes01-ESO-3595  15 17 22.94 -20 58 20.9 RGB 16.14      0.94  0.63 5038 2.32 -2.05 0.11 < 1.10     
NGC 5897 Tes01-WF4-851   15 17 22.99 -20 59 28.7 RGB 18.25      0.83  2.73 5339 3.30 -2.06 0.11   1.77 0.18
NGC 5897 Tes01-WF2-975   15 17 23.04 -21 01 20.4 RGB 18.67      0.80  3.15 5434 3.50 -2.23 0.14   2.41 0.30
NGC 5897 Tes01-WF4-202   15 17 23.24 -21 00 15.8 RGB 17.92      0.83  2.41 5325 3.16 -2.01 0.12 < 1.57     
NGC 5897 Tes01-WF4-537   15 17 23.34 -20 59 56.9 RGB 18.44      0.81  2.92 5410 3.40 -2.24 0.11 < 1.39     
NGC 5897 Tes01-ESO-1543  15 17 23.36 -21 02 17.9 RGB 18.40      0.80  2.88 5436 3.39 -2.25 0.12 < 2.04     
NGC 5897 Tes01-ESO-3686  15 17 23.39 -20 56 41.2 RGB 17.82      0.83  2.30 5289 3.12 -2.13 0.11 < 1.27     
NGC 5897 Tes01-WF4-1109  15 17 23.46 -20 59 21.7 RGB 18.74      0.77  3.22 5585 3.57 -1.89 0.12 < 2.38     
NGC 5897 Tes01-WF2-658   15 17 23.64 -21 01 17.4 RGB 18.60      0.82  3.08 5379 3.46 -2.17 0.13 < 2.16     
NGC 5897 Stet-N5897-S7   15 17 23.67 -21 01 33.5 RGB 15.96 0.77 0.98  0.44 4983 2.19 -2.31 0.11 < 1.31     
NGC 5897 Tes01-ESO-3882  15 17 23.67 -20 55 44.2 RGB 15.91      0.97  0.39 4887 2.18 -2.16 0.11   1.01 0.15
NGC 5897 Tes01-WF4-1040  15 17 23.72 -20 59 32.5 RGB 18.52      0.81  3.00 5410 3.44 -2.11 0.11 < 1.86     
NGC 5897 Tes01-WF4-1201  15 17 23.76 -20 59 22.7 RGB 16.73      0.90  1.21 5112 2.60 -2.34 0.11 < 1.26     
NGC 5897 Tes01-ESO-3789  15 17 23.93 -20 57 48.3 RGB 18.41      0.81  2.90 5399 3.39 -2.26 0.12 < 1.81     
NGC 5897 Tes01-ESO-3836  15 17 23.98 -20 57 28.3 RGB 17.30      0.87  1.78 5165 2.86 -2.40 0.11 < 1.30     
NGC 5897 Tes01-PC1-14    15 17 24.01 -21 00 32.4 RGB 17.82      0.80  2.30 5395 3.14 -2.04 0.11 < 1.22     
NGC 5897 Tes01-ESO-1626  15 17 24.02 -21 01 57.7 RGB 18.25      0.82  2.73 5360 3.31 -2.15 0.12 < 1.71     
NGC 5897 Tes01-ESO-1929  15 17 24.03 -21 03 40.6 RGB 15.92      0.97  0.40 4940 2.19 -2.14 0.11   1.07 0.14
NGC 5897 Tes01-ESO-3879  15 17 24.07 -20 55 47.7 RGB 15.74      0.99  0.23 4817 2.09 -2.24 0.11 < 0.87     
NGC 5897 Tes01-WF4-793   15 17 24.09 -20 59 59.1 RGB 17.37      0.88  1.85 5155 2.89 -2.09 0.11 < 1.81     
NGC 5897 Tes01-PC1-20    15 17 24.09 -21 00 46.5 RGB 17.94      0.85  2.42 5246 3.15 -2.09 0.11 < 1.71     
NGC 5897 Tes01-ESO-1812  15 17 24.10 -21 04 32.5 RGB 16.80      0.90  1.28 5092 2.63 -2.15 0.11 < 1.36     
NGC 5897 Tes01-ESO-1920  15 17 24.26 -21 03 52.6 RGB 18.15      0.83  2.63 5330 3.26 -2.20 0.12 < 1.69     
NGC 5897 Tes01-PC1-18    15 17 24.28 -21 00 48.0 RGB 17.91      0.84  2.40 5275 3.14 -2.25 0.11 < 1.83     
NGC 5897 Tes01-ESO-1988  15 17 24.29 -21 05 36.9 RGB 15.82      0.98  0.30 4923 2.14 -2.08 0.11 < 1.22     
NGC 5897 Tes01-WF2-703   15 17 24.55 -21 01 40.8 RGB 17.25      0.86  1.73 5266 2.85 -2.22 0.11 < 1.12     
NGC 5897 Tes01-WF2-2134  15 17 24.61 -21 01 26.0 RGB 15.52      1.02  0.01 4824 1.96 -2.26 0.11 < 0.59     
NGC 5897 Tes01-WF4-1080  15 17 24.65 -20 59 51.3 RGB 16.60      0.90  1.08 5094 2.55 -2.12 0.11 < 1.50     
NGC 5897 Tes01-ESO-3659  15 17 24.87 -20 57 12.0 RGB 17.42      0.86  1.90 5223 2.92 -2.26 0.11 < 1.14     
NGC 5897 Tes01-WF2-372   15 17 24.89 -21 01 29.7 RGB 17.33      0.87  1.81 5200 2.88 -2.19 0.11 < 1.64     
NGC 5897 Tes01-ESO-1548  15 17 24.97 -21 01 59.3 RGB 18.25      0.84  2.73 5304 3.29 -2.17 0.12 < 1.96     
NGC 5897 Tes01-ESO-3707  15 17 24.97 -20 55 53.1 RGB 18.28      0.83  2.76 5343 3.31 -2.23 0.11 < 1.67     
NGC 5897 Tes01-PC1-7     15 17 24.98 -21 00 39.4 RGB 16.86      0.91  1.34 5088 2.64 -2.15 0.11 < 1.31     
NGC 5897 Tes01-WF2-74    15 17 24.99 -20 01 15.0 RGB 14.27      1.26 -1.25 4469 1.20 -2.18 0.11 < 0.13     
NGC 5897 Tes01-ESO-1845  15 17 25.10 -21 03 32.7 RGB 15.57      1.00  0.05 4870 2.01 -2.07 0.11 < 0.77     
NGC 5897 Tes01-ESO-3286  15 17 25.22 -21 01 02.9 RGB 18.68      0.84  3.16 5299 3.47 -2.16 0.16 < 2.44     
NGC 5897 Tes01-WF4-1189  15 17 25.29 -20 59 59.7 RGB 17.29      0.90  1.78 5110 2.83 -2.20 0.11 < 1.76     
NGC 5897 Tes01-ESO-1962  15 17 25.34 -21 02 42.5 RGB 17.09      0.89  1.57 5139 2.76 -2.14 0.11 < 1.39     
NGC 5897 Tes01-PC1-8     15 17 25.37 -20 00 24.2 RGB 17.02      0.90  1.50 5100 2.72 -2.19 0.12 < 1.51     
NGC 5897 Tes01-WF4-1334  15 17 25.63 -20 59 56.4 RGB 18.66      0.80  3.14 5447 3.50 -2.25 0.12 < 1.94     
NGC 5897 Tes01-ESO-3191  15 17 25.69 -21 00 58.0 RGB 16.88      0.90  1.36 5099 2.66 -2.25 0.11 < 0.85     
NGC 5897 Tes01-ESO-1257  15 17 25.72 -20 59 05.0 RGB 16.46      0.93  0.94 5031 2.46 -2.12 0.11 < 1.65     
NGC 5897 Stet-N5897-S11  15 17 25.89 -21 00 35.2 AGB 15.80 0.63 0.87  0.28 5282 2.24 -2.32 0.11 < 0.87     
NGC 5897 Tes01-ESO-3021  15 17 26.17 -21 01 31.9 RGB 18.39      0.80  2.87 5443 3.39 -1.98 0.12 < 2.11     
NGC 5897 Tes01-ESO-1868  15 17 26.25 -21 03 02.1 RGB 17.42      0.89  1.90 5156 2.90 -2.17 0.11 < 1.37     
NGC 5897 Tes01-ESO-3336  15 17 26.29 -20 00 54.1 RGB 13.18      1.52 -2.34 4168 0.49 -2.04 0.11 <-0.39     
NGC 5897 Tes01-ESO-1330  15 17 26.34 -20 58 44.7 RGB 16.82      0.92  1.30 5061 2.62 -1.99 0.11 < 1.47     
NGC 5897 Tes01-ESO-3079  15 17 26.43 -21 00 22.6 RGB 18.53      0.81  3.01 5421 3.44 -2.36 0.14 < 2.37     
NGC 5897 Tes01-ESO-3203  15 17 26.52 -21 00 20.8 RGB 17.83      0.88  2.31 5157 3.07 -2.34 0.11 < 1.64     
NGC 5897 Tes01-ESO-1397  15 17 26.54 -20 59 03.4 RGB 17.17      0.88  1.65 5140 2.80 -2.14 0.11 < 1.29     
NGC 5897 Tes01-ESO-1848  15 17 26.54 -21 03 23.5 RGB 18.50      0.82  2.98 5380 3.42 -2.06 0.12 < 1.78     
NGC 5897 Tes01-WF4-1583  15 17 26.56 -20 59 59.6 RGB 18.20      0.82  2.68 5355 3.29 -2.18 0.11 < 1.59     
NGC 5897 Tes01-ESO-1699  15 17 26.64 -21 01 56.2 RGB 16.80      0.85  1.28 5237 2.67 -1.86 0.11 < 1.64     
NGC 5897 Tes01-WF4-1845  15 17 26.72 -20 59 39.4 RGB 16.52      0.89  1.00 5158 2.52 -2.05 0.11 < 1.57     
NGC 5897 Tes01-ESO-3339  15 17 26.74 -21 00 59.0 RGB 18.37      0.78  2.85 5546 3.40 -2.57 0.14 < 2.57     
NGC 5897 Tes01-ESO-3233  15 17 26.76 -21 01 13.7 RGB 17.35      0.84  1.83 5308 2.92 -2.00 0.11 < 1.93     
NGC 5897 Tes01-ESO-1807  15 17 26.79 -21 04 53.0 RGB 18.42      0.83  2.90 5309 3.37 -2.02 0.12 < 1.52     
NGC 5897 Tes01-ESO-3325  15 17 26.83 -21 00 46.3 RGB 18.38      0.71  2.86 5780 3.48 -2.03 0.18 < 3.33     
NGC 5897 Tes01-ESO-1406  15 17 27.07 -20 58 46.0 RGB 18.34      0.84  2.82 5256 3.33 -2.23 0.12 < 1.78     
NGC 5897 Tes01-ESO-3270  15 17 27.29 -20 01 16.5 RGB 16.58      0.94  1.06 4969 2.49 -2.35 0.12 < 1.72     
NGC 5897 Tes01-ESO-1859  15 17 27.41 -21 03 10.6 RGB 17.80      0.86  2.29 5223 3.09 -2.21 0.11 < 1.28     
NGC 5897 Tes01-ESO-1973  15 17 27.43 -21 04 47.9 RGB 18.30      0.84  2.78 5315 3.31 -2.08 0.11 < 2.03     
NGC 5897 Tes01-ESO-3324  15 17 27.54 -21 00 50.3 RGB 17.22      0.85  1.70 5278 2.85 -2.20 0.11 < 1.70     
NGC 5897 Tes01-ESO-3594  15 17 27.57 -20 58 20.9 RGB 18.06      0.82  2.54 5371 3.23 -2.39 0.12 < 1.78     
NGC 5897 Tes01-ESO-3012  15 17 27.65 -20 01 30.8 RGB 17.71      0.83  2.19 5315 3.07 -2.00 0.16 < 1.89     
NGC 5897 Tes01-ESO-3165  15 17 27.97 -20 00 22.3 RGB 15.71      1.02  0.19 4864 2.05 -2.11 0.11 < 1.08     
NGC 5897 Stet-N5897-S23  15 17 28.09 -21 02 05.7 RGB 15.19 0.86 1.06 -0.33 4810 1.79 -2.24 0.11 < 0.84     
NGC 5897 Tes01-ESO-3054  15 17 28.26 -21 01 01.6 AGB 14.99      1.02 -0.53 4929 1.75 -2.18 0.11 < 0.53     
NGC 5897 Tes01-ESO-3136  15 17 28.29 -21 00 30.0 RGB 18.61      0.77  3.09 5542 3.51 -2.19 0.13 < 2.49     
NGC 5897 Tes01-ESO-1265  15 17 28.30 -20 59 33.6 RGB 18.52      0.82  3.00 5379 3.42 -1.88 0.12 < 1.89     
NGC 5897 Tes01-ESO-3064  15 17 28.31 -21 00 45.2 RGB 16.99      0.90  1.47 5132 2.71 -2.16 0.11 < 1.47     
NGC 5897 Stet-N5897-S25  15 17 28.45 -21 02 31.0 RGB 17.09 0.71 0.91  1.58 5142 2.74 -2.12 0.11 < 1.65     
NGC 5897 Tes01-ESO-1402  15 17 28.52 -20 59 35.0 RGB 15.56      1.01  0.04 4860 1.99 -2.06 0.11 < 0.81     
NGC 5897 Tes01-ESO-3200  15 17 28.65 -21 00 23.7 RGB 18.12      0.80  2.60 5449 3.27 -2.38 0.14 < 2.15     
NGC 5897 Tes01-ESO-3262  15 17 28.81 -20 59 47.7 RGB 18.39      0.78  2.87 5535 3.41 -2.07 0.13 < 2.11     
NGC 5897 Tes01-ESO-3092  15 17 29.08 -20 59 48.0 RGB 14.85      1.12 -0.67 4675 1.58 -2.09 0.11 < 0.84     
NGC 5897 Tes01-ESO-1865  15 17 29.19 -21 03 05.0 RGB 17.92      0.85  2.40 5243 3.14 -2.17 0.11 < 1.49     
NGC 5897 Tes01-ESO-3158  15 17 29.47 -21 01 38.7 RGB 18.67      0.77  3.15 5571 3.55 -2.07 0.13 < 2.53     
NGC 5897 Tes01-ESO-3322  15 17 29.49 -20 00 16.8 RGB 16.25      0.96  0.73 4936 2.34 -2.17 0.11 < 1.35     
NGC 5897 Tes01-ESO-1637  15 17 29.62 -21 01 48.2 RGB 17.99      0.86  2.47 5248 3.17 -2.22 0.11 < 1.36     
NGC 5897 Tes01-ESO-3211  15 17 29.67 -21 00 02.2 RGB 17.71      0.84  2.19 5317 3.06 -2.17 0.11 < 1.84     
NGC 5897 Tes01-ESO-3134  15 17 29.73 -21 00 34.7 RGB 17.59      0.90  2.07 5100 2.96 -2.35 0.11 < 1.71     
NGC 5897 Tes01-ESO-3069  15 17 29.83 -20 00 39.7 RGB 17.44      0.88  1.92 5142 2.91 -2.09 0.13 < 1.63     
NGC 5897 Tes01-ESO-3078  15 17 30.10 -21 00 21.5 RGB 18.38      0.70  2.86 5842 3.50 -2.73 0.55 < 3.54     
NGC 5897 Tes01-ESO-1551  15 17 30.22 -21 02 35.8 RGB 18.71      0.79  3.20 5476 3.54 -2.05 0.13 < 2.44     
NGC 5897 Tes01-ESO-1356  15 17 30.22 -20 59 28.2 RGB 17.18      0.88  1.66 5189 2.80 -1.91 0.11 < 1.76     
NGC 5897 Tes01-ESO-3067  15 17 30.34 -20 00 39.6 RGB 17.53      0.88  2.02 5143 2.95 -2.12 0.14 < 2.46     
NGC 5897 Tes01-ESO-1839  15 17 30.49 -21 03 42.4 AGB 14.35      1.08 -1.17 4760 1.43 -1.99 0.11 <-0.11     
NGC 5897 Tes01-ESO-1204  15 17 30.76 -20 00 24.1 RGB 16.01      0.99  0.49 4850 2.20 -2.37 0.11 < 1.36     
NGC 5897 Tes01-ESO-1190  15 17 31.40 -20 59 49.9 RGB 14.27      1.20 -1.25 4524 1.26 -2.05 0.11 < 0.32     
NGC 5897 Tes01-ESO-5020  15 17 31.74 -20 59 13.0 RGB 17.25      0.87  1.73 5211 2.85 -2.10 0.13 < 1.85     
NGC 5897 Tes01-ESO-4129  15 17 31.96 -21 01 20.6 RGB 18.74      0.76  3.22 5581 3.59 -2.09 0.14 < 2.16     
NGC 5897 Tes01-ESO-5305  15 17 32.06 -20 00 36.7 RGB 17.16      0.88  1.64 5142 2.80 -2.16 0.12 < 1.75     
NGC 5897 Tes01-ESO-1953  15 17 32.54 -21 03 01.2 RGB 18.50      0.87  2.98 5189 3.37 -2.44 0.12 < 1.74     
NGC 5897 Tes01-ESO-4666  15 17 32.59 -20 58 46.5 RGB 17.32      0.88  1.81 5180 2.87 -1.84 0.11 < 1.74     
NGC 5897 Tes01-ESO-4502  15 17 32.66 -20 00 33.7 RGB 17.45      0.85  1.94 5257 2.94 -2.02 0.13 < 2.08     
NGC 5897 Tes01-ESO-5048  15 17 33.02 -20 58 44.2 RGB 16.90      0.86  1.39 5206 2.70 -2.05 0.11 < 1.50     
NGC 5897 Tes01-ESO-5079  15 17 33.05 -20 01 25.8 RGB 16.07      0.93  0.55 5008 2.29 -2.14 0.11 < 1.35     
NGC 5897 Tes01-ESO-5321  15 17 33.82 -20 01 47.8 RGB 17.42      0.88  1.91 5141 2.91 -2.19 0.13 < 2.21     
NGC 5897 Tes01-ESO-4453  15 17 34.18 -20 00 52.0 RGB 15.97      0.96  0.46 4940 2.22 -2.00 0.11 < 1.46     
NGC 5897 Tes01-ESO-5078  15 17 34.47 -21 01 35.4 RGB 18.00      0.87  2.49 5175 3.16 -2.16 0.12 < 2.28     
NGC 5897 Tes01-ESO-5039  15 17 34.69 -20 59 01.0 RGB 18.41      0.79  2.89 5470 3.41 -2.08 0.19 < 2.67     
NGC 5897 Tes01-ESO-4537  15 17 34.80 -21 00 16.0 RGB 17.59      0.84  2.07 5287 3.01 -2.02 0.11 < 1.84     
NGC 5897 Tes01-ESO-4966  15 17 35.09 -20 59 46.7 RGB 17.68      0.84  2.16 5287 3.05 -2.02 0.14 < 2.28     
NGC 5897 Tes01-ESO-4797  15 17 35.35 -21 01 26.5 RGB 18.43      0.80  2.91 5437 3.40 -2.29 0.13 < 1.99     
NGC 5897 Tes01-ESO-5028  15 17 35.40 -20 59 09.8 RGB 16.54      0.92  1.02 5036 2.50 -2.13 0.11 < 1.53     
NGC 5897 Tes01-ESO-4719  15 17 35.68 -20 59 42.7 RGB 14.62      1.10 -0.89 4674 1.51 -1.98 0.11 <-0.61     
NGC 5897 Tes01-ESO-4822  15 17 36.38 -20 01 09.5 RGB 17.64      0.84  2.12 5283 3.04 -2.08 0.14 < 2.28     
NGC 5897 Tes01-ESO-4634  15 17 36.52 -20 59 12.2 RGB 18.57      0.81  3.05 5426 3.46 -2.46 0.16 < 2.18     
NGC 5897 Tes01-ESO-4924  15 17 36.79 -20 00 05.3 RGB 18.30      0.82  2.78 5359 3.32 -2.03 0.17 < 2.54     
NGC 5897 Stet-N5897-S50  15 17 37.33 -21 00 27.4 AGB 14.35 0.92 1.10 -1.17 4728 1.41 -2.01 0.11 <-0.27     
NGC 5897 Tes01-ESO-4197  15 17 37.38 -20 00 14.6 RGB 16.14      0.94  0.62 4997 2.31 -2.00 0.11 < 1.34     
NGC 5897 Tes01-ESO-4908  15 17 37.56 -21 00 16.2 RGB 17.95      0.84  2.43 5266 3.16 -2.22 0.11 < 1.52     
NGC 5897 Tes01-ESO-4816  15 17 37.63 -21 01 10.9 RGB 17.76      0.81  2.24 5423 3.11 -2.03 0.11 < 1.60     
NGC 5897 Tes01-ESO-5043  15 17 37.80 -20 58 51.0 RGB 17.61      0.84  2.09 5296 3.02 -1.99 0.13 < 2.19     
NGC 5897 Tes01-ESO-4651  15 17 38.88 -20 58 56.9 RGB 18.27      0.80  2.75 5433 3.33 -2.04 0.11 < 1.93     
NGC 5897 Tes01-ESO-4369  15 17 39.26 -21 01 40.1 RGB 18.71      0.77  3.19 5543 3.56 -1.85 0.12 < 2.19     
NGC 5897 Tes01-ESO-4959  15 17 39.46 -20 59 53.4 RGB 14.23      1.16 -1.28 4537 1.29 -2.09 0.11 < 0.06     
NGC 5897 Tes01-ESO-4374  15 17 39.71 -21 01 37.1 RGB 17.22      0.85  1.70 5241 2.85 -2.15 0.11   1.42 0.18
NGC 5897 Tes01-ESO-4212  15 17 40.44 -21 00 03.3 RGB 17.55      0.88  2.03 5167 2.96 -2.19 0.11 < 1.58     
NGC 5897 Tes01-ESO-5080  15 17 40.52 -21 01 26.9 RGB 18.57      0.83  3.05 5344 3.44 -2.43 0.13 < 2.34     
NGC 5897 Tes01-ESO-4406  15 17 40.84 -20 01 14.5 RGB 17.64      0.89  2.13 5110 2.99 -2.16 0.13 < 2.08     
NGC 5897 Tes01-ESO-4482  15 17 41.97 -21 00 42.2 RGB 18.57      0.80  3.05 5432 3.46 -2.01 0.12 < 2.26     
NGC 5897 Tes01-ESO-5313  15 17 42.23 -21 00 16.3 RGB 17.36      0.91  1.84 5046 2.85 -2.08 0.11 < 1.32     
NGC 5897 Tes01-ESO-4490  15 17 42.60 -21 00 35.5 RGB 18.54      0.84  3.02 5307 3.42 -2.12 0.11 < 1.33     
NGC 5897 Tes01-ESO-4219  15 17 45.08 -20 59 51.4 RGB 18.57      0.87  3.05 5201 3.39 -2.42 0.12 < 1.78     
M5       M5-S1174        15 18 10.41 +02 03 32.8 RGB 12.81 1.23 1.28 -1.57 4313 1.05 -1.16 0.11   0.21 0.11
M5       M5-S70          15 18 12.34 +02 05 38.0 RGB 17.59 0.63 0.79  3.21 5442 3.54 -1.25 0.11 < 1.77     
M5       A14381          15 18 17.51 +02 03 31.3 RGB 16.86 0.66 0.86  2.48 5155 3.16 -1.47 0.11 < 0.95     
M5       A20300          15 18 23.61 +02 04 24.5 RGB 14.85 0.76 1.00  0.47 4849 2.18 -1.46 0.11   1.11 0.11
M5       A21207          15 18 27.25 +02 04 31.1 RGB 14.59 0.83 1.05  0.21 4778 2.01 -1.36 0.11 < 0.60     
M5       A19689          15 18 27.88 +02 04 16.7 RGB 16.85 0.60 0.71  2.47 5613 3.31 -1.26 0.11 < 1.81     
M5       A25390          15 18 28.61 +02 05 10.1 RGB 16.95 0.63 0.78  2.57 5255 3.28 -1.35 0.11 < 1.26     
M5       A22885          15 18 29.28 +02 04 46.4 RGB 17.23 0.68 0.74  2.85 5440 3.44 -1.21 0.11 < 1.63     
M5       A23178          15 18 29.58 +02 04 49.1 RGB 16.54 0.64 0.86  2.16 5217 3.03 -1.43 0.11 < 1.30     
M5       M5-S272         15 18 30.48 +02 07 01.1 RGB 13.23 1.07 1.18 -1.15 4433 1.32 -1.27 0.11 <-1.24     
M5       M5-S274         15 18 30.85 +02 06 43.4 RGB 15.42 0.77 0.92  1.04 5004 2.50 -1.34 0.11   1.16 0.13
M5       A21487          15 18 31.43 +02 04 31.9 RGB 14.36 0.79 1.04 -0.01 4748 1.93 -1.42 0.11 < 0.31     
M5       A32100          15 18 31.96 +02 06 11.5 RGB 16.39 0.65 0.83  2.01 5227 2.99 -1.39 0.11 < 1.50     
M5       A18216          15 18 32.26 +02 04 01.1 AGB 15.30 0.71 0.86  0.92 5040 2.51 -1.38 0.11   1.29 0.13
M5       A31424          15 18 35.48 +02 06 03.3 RGB 16.99 0.66 0.83  2.61 5166 3.25 -1.40 0.11 < 0.87     
M5       M5-S407         15 18 35.86 +02 06 35.3 RGB 13.36 1.05 1.14 -1.02 4523 1.40 -1.34 0.11  -0.08 0.17
M5       A18886          15 18 36.13 +02 04 05.4 AGB 14.87 0.73 0.86  0.49 5020 2.33 -1.34 0.11   0.98 0.13
M5       A22992          15 18 36.57 +02 04 44.1 RGB 16.84 0.66 0.77  2.46 5328 3.24 -1.39 0.11 < 1.59     
M5       M5-S460         15 18 37.41 +02 06 33.0 RGB 12.15 1.52 1.52 -2.23 3925 0.53 -1.38 0.11  -0.51 0.10
M5       A26735          15 18 37.66 +02 05 18.4 RGB 15.49 0.71 0.89  1.11 5075 2.56 -1.34 0.11 < 1.09     
M5       M5-S430         15 18 38.44 +02 04 06.6 RGB 17.05 0.65 0.85  2.67 5273 3.26 -1.34 0.11 < 1.70     
M5       A31222          15 18 39.29 +02 05 59.6 RGB 15.75 0.75 0.89  1.37 5071 2.67 -1.31 0.11   1.38 0.12
M5       M5-S502         15 18 39.78 +02 05 16.8 RGB 14.99 0.80 0.95  0.61 4874 2.29 -1.33 0.11   1.08 0.12
M5       A19491          15 18 39.98 +02 04 09.4 RGB 16.57 0.72 0.84  2.19 5241 3.06 -1.38 0.11 < 1.10     
M5       M5-S553         15 18 41.13 +02 05 53.5 RGB 13.69 0.96 1.09 -0.69 4585 1.60 -1.28 0.11 < 0.49     
M5       M5-S538         15 18 41.31 +02 05 02.1 RGB 13.51 1.01 1.13 -0.87 4536 1.48 -1.31 0.11  -0.17 0.19
M5       M5-S595         15 18 42.93 +02 05 52.9 RGB 14.46 0.86 1.01  0.08 4784 2.01 -1.37 0.11 < 0.54     
M5       M5-S579         15 18 43.29 +02 04 22.4 RGB 15.45 0.74 0.92  1.07 5027 2.51 -1.36 0.11 < 0.95     
M5       M5-S563         15 18 43.45 +02 03 08.1 RGB 13.43 1.04 1.14 -0.95 4455 1.44 -1.35 0.11 <-0.62     
M5       A20430          15 18 44.19 +02 04 16.1 RGB 15.79 0.71 0.94  1.41 5057 2.64 -1.40 0.11 < 1.18     
M5       A24303          15 18 44.68 +02 04 52.5 RGB 16.63 0.67 0.87  2.25 5282 3.06 -1.23 0.11 < 1.59     
M5       A26567          15 18 45.21 +02 05 13.4 RGB 14.81 0.82 1.02  0.43 4866 2.14 -1.31 0.11 < 0.75     
M5       M5-S1077        15 18 45.39 +02 04 31.0 AGB 12.63 1.25 1.27 -1.75 4274 0.99 -1.25 0.11 <-0.30     
M5       M5-S654         15 18 46.00 +02 06 15.8 RGB 15.99 0.70 0.88  1.61 5120 2.78 -1.38 0.11 < 1.09     
M5       M5-S638         15 18 46.49 +02 04 10.0 RGB 15.64 0.71 0.91  1.26 5058 2.61 -1.35 0.11 < 0.73     
M5       M5-S640         15 18 46.74 +02 03 51.8 RGB 14.65 0.84 0.99  0.27 4837 2.11 -1.35 0.11 < 0.05     
M5       A14262          15 18 48.38 +02 03 15.8 RGB 15.33 0.77 0.98  0.95 4980 2.41 -1.32 0.11 < 1.25     
M5       A32437          15 18 48.41 +02 06 07.2 RGB 17.05 0.66 0.82  2.67 5279 3.28 -1.33 0.11 < 1.25     
M5       A32250          15 18 49.63 +02 06 04.7 RGB 16.04 0.74 0.85  1.66 5173 2.82 -1.28 0.11 < 1.12     
M5       M5-S681         15 18 51.38 +02 05 11.6 RGB 16.96 0.64 0.85  2.58 5230 3.21 -1.44 0.11 < 1.08     
M5       M5-S682         15 18 51.76 +02 05 38.9 RGB 15.28 0.77 0.94  0.90 4974 2.42 -1.24 0.11 < 1.11     
M5       M5-S690         15 18 52.83 +02 05 25.2 RGB 17.31 0.63 0.82  2.93 5332 3.39 -1.28 0.11 < 1.79     
M5       M5-S685         15 18 53.12 +02 04 33.8 RGB 17.13 0.64 0.83  2.75 5301 3.31 -1.32 0.11 < 1.51     
M5       M5-S695         15 18 54.20 +02 05 48.0 RGB 14.15 0.90 1.03 -0.23 4686 1.85 -1.32 0.11 < 0.23     
M5       A10991          15 18 54.22 +02 02 37.7 RGB 14.87 0.78 0.99  0.49 4836 2.20 -1.47 0.11 <-0.21     
M5       A11413          15 18 55.08 +02 02 42.2 RGB 17.48 0.64 0.80  3.10 5346 3.48 -1.34 0.11 < 2.10     
M5       A18670          15 18 55.95 +02 03 54.4 RGB 16.63 0.67 0.86  2.26 5207 3.07 -1.31 0.11 < 1.63     
M5       M5-S698         15 18 56.44 +02 04 56.1 RGB 17.05 0.66 0.83  2.67 5248 3.27 -1.28 0.11 < 1.48     
M5       A33856          15 18 58.21 +02 06 17.3 RGB 15.95 0.72 0.88  1.57 5104 2.76 -1.38 0.11 < 1.19     
M5       A16753          15 18 59.07 +02 03 35.1 RGB 17.27 0.63 0.84  2.90 5327 3.36 -1.31 0.11 < 1.60     
M5       A28811          15 19 04.09 +02 05 25.8 RGB 14.85 0.79 0.96  0.47 4823 2.23 -1.42 0.11 < 1.45     
Pal 14   Saha05-1207     16 10 54.10 +14 58 33.0 RGB 20.96 0.67 0.86  1.53 5196 2.76 -1.78 0.36 < 4.10     
Pal 14   Saha05-877      16 10 54.72 +14 57 44.4 RGB 21.62 0.73 0.84  2.19 5206 3.06 -0.69 0.24 < 4.16     
Pal 14   Saha05-1219     16 10 54.91 +14 58 36.0 RGB 18.17 1.03 1.13 -1.26 4546 1.33 -1.47 0.11 < 1.25     
Pal 14   Saha05-884      16 10 56.17 +14 57 45.9 RGB 21.87 0.93 0.86  2.44 5179 3.15 -1.90 0.81 < 4.62     
Pal 14   Saha05-613      16 10 58.33 +14 57 16.5 RGB 18.98 0.93 1.04 -0.45 4697 1.75 -1.33 0.11 < 2.02     
Pal 14   Saha05-118      16 10 58.99 +14 55 27.9 RGB 20.21 0.78 0.95  0.77 4900 2.36 -1.44 0.18 < 2.73     
Pal 14   Saha05-637      16 10 59.26 +14 57 19.3 RGB 19.38 0.87 1.00 -0.05 4802 1.97 -1.41 0.12 < 1.57     
Pal 14   Saha05-116      16 11 01.64 +14 55 27.2 RGB 20.74 0.72 0.87  1.31 5177 2.66 -1.38 0.26 < 4.05     
Pal 14   Saha05-176      16 11 01.87 +14 55 56.2 RGB 20.28 0.92 0.90  0.84 5060 2.44 -1.26 0.17 < 2.91     
Pal 14   Saha05-1144     16 11 02.06 +14 58 20.9 RGB 21.06 0.72 0.84  1.63 5253 2.83 -1.07 0.24 < 3.34     
Pal 14   Saha05-134      16 11 06.02 +14 55 38.7 RGB 19.21 0.92 1.01 -0.23 4783 1.88 -1.32 0.11 < 1.81     
Pal 14   Saha05-849      16 11 07.44 +14 57 42.9 RGB 19.77 0.80 0.95  0.34 4920 2.18 -1.56 0.13 < 2.26     
Pal 14   Saha05-80       16 11 08.12 +14 55 09.7 RGB 20.62 0.76 0.88  1.19 5126 2.61 -1.21 0.19 < 4.13     
Pal 14   Saha05-826      16 11 08.17 +14 57 40.2 RGB 20.37 0.77 0.91  0.93 5044 2.47 -1.69 0.20 < 2.59     
M13      944             16 40 52.12 +36 29 25.1 RGB 16.65 0.67 0.82  2.37 5236 3.09 -1.77 0.11 < 2.72     
M13      1589            16 40 58.42 +36 26 05.0 RGB 16.03 0.68 0.85  1.76 5226 2.80 -1.80 0.11 < 1.58     
M13      2263            16 41 01.56 +36 28 00.5 RGB 16.79 0.58 0.84  2.52 5228 3.14 -1.76 0.11 < 1.78     
M13      3048            16 41 04.84 +36 27 45.0 RGB 16.93 0.56 0.82  2.65 5324 3.21 -1.76 0.11 < 1.68     
M13      3299            16 41 05.81 +36 26 30.5 RGB 16.87 0.60 0.81  2.59 5368 3.19 -1.73 0.11 < 1.92     
M13      4349            16 41 09.68 +36 26 45.1 RGB 14.74 0.79 0.94  0.46 4969 2.18 -1.59 0.11 < 1.15     
M13      4420            16 41 09.88 +36 27 42.3 RGB 16.73 0.58 0.82  2.46 5345 3.13 -1.56 0.11 < 1.86     
M13      4478            16 41 10.05 +36 28 24.7 RGB 16.42 0.61 0.85  2.14 5186 2.97 -1.73 0.11 < 1.54     
M13      5075            16 41 11.70 +36 28 28.9 RGB 16.48 0.63 0.83  2.20 5255 3.01 -1.67 0.11 < 1.84     
M13      6088            16 41 13.89 +36 25 02.9 RGB 14.94 0.75 0.92  0.66 4985 2.29 -1.62 0.11 < 1.31     
M13      6966            16 41 15.61 +36 28 16.4 RGB 16.42 0.62 0.76  2.15 5404 3.05 -1.52 0.11 < 1.55     
M13      7253            16 41 16.09 +36 25 23.4 RGB 16.79 0.60 0.81  2.52 5367 3.16 -1.56 0.11 < 1.97     
M13      8049            16 41 17.45 +36 26 34.4 RGB 16.27 0.65 0.84  1.99 5270 2.92 -1.60 0.11 < 1.45     
M13      8167            16 41 17.68 +36 26 12.7 RGB 15.01 0.75 0.92  0.74 4988 2.32 -1.68 0.11 < 1.17     
M13      9273            16 41 19.24 +36 27 14.6 RGB 14.62 0.77 0.94  0.34 4937 2.13 -1.58 0.11 < 0.67     
M13      11131           16 41 21.74 +36 27 55.9 RGB 14.99 0.73 0.90  0.71 4997 2.32 -1.65 0.11 < 1.14     
M13      11585           16 41 22.42 +36 27 35.1 RGB 16.84 0.62 0.77  2.56 5468 3.22 -1.67 0.12 < 2.27     
M13      11595           16 41 22.43 +36 28 07.1 RGB 15.10 0.73 0.89  0.82 5008 2.38 -1.71 0.11 < 0.97     
M13      12357           16 41 23.52 +36 25 49.2 RGB 15.34 0.70 0.88  1.06 5088 2.49 -1.57 0.11 < 0.81     
M13      14715           16 41 26.26 +36 27 15.4 RGB 16.58 0.63 0.82  2.31 5297 3.06 -1.60 0.11 < 1.97     
M13      15488           16 41 27.07 +36 26 50.9 RGB 14.69 0.76 0.94  0.41 4953 2.16 -1.65 0.11 < 1.11     
M13      16301           16 41 27.82 +36 27 12.1 RGB 16.78 0.62 0.81  2.51 5366 3.16 -1.62 0.11 < 2.07     
M13      16538           16 41 28.02 +36 26 06.0 RGB 15.25 0.72 0.90  0.98 5042 2.43 -1.67 0.11 < 1.41     
M13      18029           16 41 29.37 +36 26 42.8 RGB 16.82 0.60 0.81  2.54 5386 3.17 -1.52 0.11 < 1.26     
M13      18466           16 41 29.72 +36 25 50.6 RGB 16.51 0.63 0.83  2.24 5297 3.02 -1.63 0.11 < 1.59     
M13      18625           16 41 29.84 +36 26 30.7 RGB 16.91 0.63 0.82  2.63 5317 3.20 -1.58 0.11 < 1.71     
M13      18633           16 41 29.84 +36 27 52.2 RGB 16.82 0.57 0.85  2.54 5257 3.13 -1.66 0.12 < 1.34     
M13      21256           16 41 31.80 +36 27 44.8 RGB 16.90 0.60 0.83  2.63 5274 3.19 -1.59 0.12 < 2.10     
M13      21821           16 41 32.18 +36 27 04.9 RGB 15.29 0.71 0.89  1.02 5040 2.46 -1.67 0.11 < 1.14     
M13      22295           16 41 32.49 +36 27 57.7 RGB 15.01 0.73 0.91  0.74 4986 2.32 -1.66 0.11 < 1.26     
M13      22773           16 41 32.80 +36 26 09.8 RGB 14.77 0.76 0.94  0.49 4915 2.19 -1.68 0.11   1.14 0.14
M13      23697           16 41 33.39 +36 27 31.7 RGB 16.46 0.63 0.83  2.18 5267 3.00 -1.63 0.11 < 1.60     
M13      23866           16 41 33.50 +36 25 17.8 RGB 16.56 0.60 0.83  2.28 5263 3.05 -1.59 0.11 < 1.58     
M13      26416           16 41 35.04 +36 24 44.9 RGB 15.78 0.66 0.85  1.51 5162 2.70 -1.63 0.11 < 1.26     
M13      27349           16 41 35.56 +36 27 13.1 RGB 16.79 0.59 0.81  2.52 5367 3.16 -1.59 0.12 < 1.71     
M13      29324           16 41 36.61 +36 25 41.3 RGB 16.54 0.60 0.84  2.27 5281 3.03 -1.70 0.11 < 1.64     
M13      29949           16 41 36.93 +36 27 43.9 RGB 16.90 0.60 0.80  2.63 5393 3.22 -1.72 0.13 < 2.64     
M13      31340           16 41 37.62 +36 26 29.1 RGB 16.94 0.58 0.84  2.67 5213 3.19 -1.65 0.11 < 1.85     
M13      32101           16 41 37.99 +36 25 56.4 RGB 15.85 0.65 0.86  1.57 5164 2.72 -1.67 0.11 < 1.45     
M13      32485           16 41 38.17 +36 24 08.5 RGB 16.94 0.59 0.81  2.67 5348 3.23 -1.56 0.11   1.87 0.24
M13      35229           16 41 39.40 +36 25 10.4 RGB 16.84 0.57 0.84  2.56 5244 3.15 -1.62 0.11 < 1.93     
M13      41465           16 41 42.02 +36 25 44.7 RGB 16.62 0.57 0.86  2.34 5201 3.04 -1.66 0.11 < 1.48     
M13      42617           16 41 42.51 +36 25 49.4 RGB 16.17 0.64 0.85  1.89 5239 2.86 -1.57 0.11 < 1.63     
M13      45487           16 41 43.76 +36 24 27.7 RGB 16.43 0.64 0.83  2.15 5265 2.99 -1.68 0.11 < 1.66     
M13      49090           16 41 45.30 +36 25 15.8 RGB 16.47 0.62 0.83  2.20 5292 3.01 -1.64 0.11 < 1.73     
M13      51276           16 41 46.32 +36 25 57.1 RGB 16.83 0.56 0.79  2.55 5374 3.19 -1.55 0.11 < 1.65     
M13      54942           16 41 48.03 +36 26 44.3 RGB 16.87 0.59 0.80  2.60 5423 3.21 -1.49 0.12 < 1.83     
M13      56357           16 41 48.68 +36 25 19.9 RGB 16.42 0.61 0.82  2.14 5263 2.99 -1.64 0.11 < 1.37     
M13      57259           16 41 49.13 +36 24 31.0 RGB 16.19 0.66 0.83  1.91 5221 2.89 -1.62 0.11 < 1.67     
M13      67847           16 41 55.61 +36 27 08.8 RGB 16.54 0.63 0.81  2.26 5347 3.05 -1.66 0.11 < 1.79     
M13      68736           16 41 56.34 +36 27 15.2 RGB 16.08 0.64 0.84  1.81 5236 2.84 -1.66 0.11 < 2.26     
M13      68919           16 41 56.48 +36 25 23.1 RGB 16.91 0.64 0.79  2.63 5405 3.22 -1.41 0.11 < 1.79     
M13      69071           16 41 56.62 +36 27 05.2 RGB 16.53 0.62 0.82  2.26 5297 3.04 -1.72 0.11 < 1.91     
M13      70728           16 41 58.10 +36 25 38.7 RGB 15.18 0.73 0.91  0.90 5010 2.39 -1.68 0.11   1.25 0.36
M13      72340           16 41 59.80 +36 26 23.0 RGB 16.52 0.63 0.85  2.24 5197 3.00 -1.71 0.11 < 1.42     
NGC 6229 736980641808894 16 46 58.49 +47 34 15.5 RGB 20.25 0.63 0.78  2.82 5508 3.39 -1.40 0.16 < 2.20     
NGC 6229 736980641874298 16 47 00.58 +47 28 29.3 RGB 19.94 0.67 0.86  2.51 5249 3.17 -1.34 0.13 < 2.21     
NGC 6229 736980641873930 16 47 00.67 +47 29 29.4 RGB 18.27 0.79 0.93  0.85 5005 2.42 -1.29 0.11   1.58 0.19
NGC 6229 736980641874296 16 47 03.54 +47 28 50.0 RGB 19.83 0.71 0.89  2.40 5101 3.10 -1.40 0.12 < 2.00     
NGC 6229 736980641873940 16 47 04.98 +47 30 22.7 RGB 18.96 0.73 0.85  1.54 5209 2.77 -1.22 0.11 < 1.60     
NGC 6229 736980641808903 16 47 05.14 +47 34 46.9 RGB 19.00 0.75 0.91  1.58 5094 2.74 -1.24 0.11 < 1.55     
NGC 6229 736980641873925 16 47 05.75 +47 30 07.4 RGB 17.38 0.85 1.02 -0.04 4785 1.95 -1.27 0.11 < 1.22     
NGC 6229 736980641874016 16 47 06.07 +47 29 11.9 RGB 19.43 0.69 0.91  2.00 5037 2.91 -1.48 0.12 < 1.45     
NGC 6229 736980641808606 16 47 09.38 +47 33 18.6 AGB 16.67 0.86 1.03 -0.76 4803 1.65 -1.25 0.11 < 0.84     
NGC 6229 736980641874305 16 47 09.85 +47 29 16.6 RGB 19.81 0.67 0.86  2.38 5201 3.11 -1.39 0.12 < 2.05     
NGC 6229 736980641874098 16 47 11.03 +47 28 24.4 RGB 15.54 1.21 1.39 -1.88 4220 0.81 -1.22 0.11 <-0.06     
NGC 6229 736980641874039 16 47 11.28 +47 30 02.9 RGB 17.73 0.83 1.01  0.30 4883 2.10 -1.19 0.11 < 1.43     
NGC 6229 736980641808780 16 47 11.87 +47 38 36.2 RGB 19.99 0.70 0.80  2.56 5463 3.26 -1.48 0.14 < 2.11     
NGC 6229 736980641808973 16 47 12.08 +47 33 07.5 RGB 18.00 0.78 0.95  0.58 4995 2.28 -1.33 0.11 < 1.89     
NGC 6229 736980641808954 16 47 12.77 +47 33 42.3 RGB 20.43 0.67 0.86  3.00 5235 3.38 -1.34 0.14 < 2.02     
NGC 6229 736980641808643 16 47 13.07 +47 32 43.1 RGB 15.92 1.10 1.28 -1.50 4384 1.08 -1.23 0.11 <-0.26     
NGC 6229 736980641808691 16 47 14.52 +47 31 23.7 RGB 20.54 0.63 0.84  3.12 5288 3.45 -1.29 0.13 < 2.52     
NGC 6229 736980641874326 16 47 16.56 +47 28 59.9 RGB 18.47 0.76 0.95  1.04 4964 2.48 -1.36 0.11 < 1.84     
NGC 6229 736980641874264 16 47 18.33 +47 31 36.4 RGB 19.25 0.74 0.88  1.83 5160 2.87 -1.21 0.11 < 1.84     
M92      Stet-M92-S4100  17 16 43.34 +43 04 16.3 RGB 14.66      0.93  0.07 4985 2.09 -2.35 0.11   1.11 0.12
M92      Stet-M92-S143   17 16 48.70 +43 06 24.3 RGB 15.11      0.91  0.52 5072 2.29 -2.25 0.11 < 0.17     
M92      Stet-M92-S412   17 16 53.36 +43 06 34.6 RGB 16.07      0.84  1.47 5229 2.76 -2.60 0.11   1.32 0.15
M92      An08-A5376      17 16 54.15 +43 07 05.9 RGB 17.12      0.73  2.52 5513 3.31 -2.69 0.12 < 1.67     
M92      Stet-M92-S508   17 16 54.38 +43 06 36.6 RGB 16.17      0.82  1.58 5214 2.81 -2.45 0.11 < 1.53     
M92      Stet-M92-S409   17 16 55.46 +43 04 22.9 RGB 17.69      0.75  3.09 5596 3.54 -2.38 0.12 < 2.36     
M92      Stet-M92-S445   17 16 56.16 +43 04 07.5 RGB 13.93      1.01 -0.67 4851 1.71 -2.22 0.11 < 0.66     
M92      Stet-M92-S618   17 16 56.23 +43 06 12.3 RGB 14.69      0.94  0.09 4979 2.09 -2.35 0.11   1.09 0.12
M92      Stet-M92-S662   17 16 56.41 +43 06 20.5 RGB 16.41      0.81  1.82 5345 2.93 -2.31 0.11 < 0.99     
M92      Stet-M92-S4143  17 16 56.74 +42 59 53.5 RGB 17.34      0.79  2.75 5465 3.34 -2.45 0.12   1.83 0.19
M92      An08-A6656      17 16 57.36 +43 06 50.7 RGB 17.11      0.77  2.52 5518 3.27 -2.34 0.11 < 1.80     
M92      Stet-M92-S876   17 16 57.94 +43 06 52.5 RGB 17.32      0.77  2.73 5532 3.36 -2.35 0.11 < 1.87     
M92      Stet-M92-S1081  17 16 59.47 +43 07 09.6 RGB 14.60      0.94 -0.00 4971 2.06 -2.45 0.11   1.24 0.11
M92      Stet-M92-S4620  17 16 59.50 +43 04 45.7 RGB 17.39      0.76  2.79 5565 3.39 -2.43 0.12 < 1.45     
M92      Stet-M92-S1025  17 16 59.52 +43 06 34.4 AGB 14.51      0.82 -0.08 5426 2.15 -2.43 0.11 < 1.13     
M92      An08-A9725      17 17 00.42 +43 07 40.0 RGB 15.75      0.84  1.15 5258 2.62 -2.35 0.11   1.27 0.16
M92      Stet-M92-S1417  17 17 01.26 +43 08 29.9 RGB 16.05      0.82  1.46 5277 2.76 -2.39 0.11   1.35 0.16
M92      Stet-M92-S1604  17 17 01.70 +43 09 59.8 RGB 17.55      0.76  2.95 5564 3.46 -2.25 0.12 < 1.83     
M92      Stet-M92-S1622  17 17 02.32 +43 09 31.9 RGB 13.90      1.01 -0.70 4781 1.69 -2.35 0.11 < 0.24     
M92      Stet-M92-S1377  17 17 02.35 +43 06 56.5 RGB 17.09      0.78  2.49 5429 3.25 -2.35 0.11 < 1.55     
M92      An08-A12689     17 17 02.58 +43 08 32.2 RGB 17.22      0.65  2.62 5781 3.44 -2.46 0.13 < 2.13     
M92      Stet-M92-S1416  17 17 03.07 +43 06 36.7 RGB 14.63      0.94  0.03 4983 2.06 -2.37 0.11   1.18 0.11
M92      An08-A12691     17 17 03.34 +43 08 12.9 RGB 17.08      0.66  2.48 5561 3.36 -2.45 0.12 < 1.66     
M92      An08-A13116     17 17 03.63 +43 08 20.0 RGB 17.06      0.73  2.46 5374 3.28 -2.49 0.12 < 1.93     
M92      An08-A12678     17 17 04.21 +43 07 50.6 RGB 17.10      0.51  2.51 6282 3.54 -2.77 0.21 < 2.74     
M92      An08-A12145     17 17 04.46 +43 07 24.5 RGB 17.56      0.69  2.96 5638 3.54 -2.48 0.12 < 2.12     
M92      Stet-M92-S1687  17 17 04.88 +43 07 32.3 RGB 16.37      0.79  1.77 5431 2.92 -2.27 0.11 < 1.69     
M92      An08-A12804     17 17 04.91 +43 07 37.3 RGB 16.96      0.78  2.36 5230 3.19 -2.41 0.11 < 1.24     
M92      An08-A14233     17 17 05.02 +43 08 23.0 RGB 16.78      0.64  2.19 5695 3.26 -2.40 0.12 < 1.90     
M92      Stet-M92-S1419  17 17 05.16 +43 04 37.3 RGB 16.46      0.81  1.86 5402 2.95 -2.35 0.11 < 1.61     
M92      An08-A14510     17 17 05.24 +43 08 27.0 RGB 17.30      0.72  2.70 5273 3.40 -2.58 0.12 < 1.74     
M92      An08-A13153     17 17 06.47 +43 07 09.6 RGB 17.67      0.74  3.07 5636 3.54 -2.43 0.12 < 1.66     
M92      Stet-M92-S1781  17 17 06.62 +43 06 36.1 RGB 17.56      0.74  2.97 5589 3.49 -2.48 0.13 < 1.98     
M92      Stet-M92-S1747  17 17 06.79 +43 06 07.6 RGB 16.92      0.78  2.33 5304 3.17 -2.53 0.11 < 1.34     
M92      Stet-M92-S1812  17 17 06.82 +43 06 40.7 AGB 14.03      0.94 -0.57 5046 1.83 -2.37 0.11 < 0.57     
M92      Stet-M92-S2085  17 17 06.94 +43 08 51.1 RGB 14.54      0.93 -0.06 5039 2.04 -2.31 0.11   0.99 0.13
M92      Stet-M92-S2251  17 17 07.14 +43 10 12.4 RGB 17.12      0.79  2.53 5435 3.24 -2.50 0.11 < 1.74     
M92      Stet-M92-S2244  17 17 07.18 +43 10 06.7 RGB 17.56      0.77  2.96 5534 3.45 -2.31 0.12 < 1.63     
M92      An08-A14274     17 17 07.24 +43 07 27.7 RGB 17.14      0.61  2.54 5796 3.45 -2.45 0.14 < 2.23     
M92      Stet-M92-S2179  17 17 07.71 +43 09 01.5 RGB 13.72      1.02 -0.88 4773 1.60 -2.48 0.11 < 0.30     
M92      Stet-M92-S2476  17 17 07.99 +43 11 26.8 RGB 15.47      0.87  0.87 5162 2.48 -2.49 0.11   1.25 0.14
M92      Stet-M92-S2623  17 17 08.51 +43 12 11.3 RGB 15.81      0.87  1.22 5144 2.63 -2.45 0.11 < 1.58     
M92      An08-A15430     17 17 09.03 +43 07 25.1 RGB 17.58      0.69  2.98 6116 3.55 -2.76 0.18 < 2.37     
M92      An08-A18756     17 17 09.14 +43 09 17.7 RGB 16.59      0.75  1.99 5433 3.05 -2.22 0.11 < 1.26     
M92      Stet-M92-S2452  17 17 09.85 +43 09 20.2 RGB 16.27      0.82  1.68 5378 2.86 -2.38 0.12 < 1.55     
M92      Stet-M92-S2446  17 17 10.00 +43 09 08.5 RGB 14.63      0.92  0.04 4994 2.09 -2.52 0.11   1.03 0.17
M92      Stet-M92-S2460  17 17 10.03 +43 09 13.5 RGB 15.24      0.89  0.64 5085 2.37 -2.48 0.11 < 1.47     
M92      Stet-M92-S2513  17 17 10.78 +43 08 52.2 RGB 14.23      0.98 -0.36 4846 1.86 -2.30 0.11 < 0.38     
M92      Stet-M92-S3011  17 17 10.85 +43 13 37.6 RGB 16.57      0.83  1.97 5321 2.98 -2.40 0.13 < 1.92     
M92      Stet-M92-S2732  17 17 11.04 +43 10 34.7 RGB 17.31      0.79  2.71 5428 3.33 -2.33 0.12 < 0.98     
M92      Stet-M92-S2736  17 17 11.20 +43 10 28.5 RGB 14.81      0.93  0.21 5053 2.15 -2.47 0.11   1.00 0.14
M92      Stet-M92-S2346  17 17 11.23 +43 06 49.7 RGB 14.78      0.91  0.19 5013 2.16 -2.38 0.11   1.44 0.11
M92      Stet-M92-S2921  17 17 11.43 +43 12 12.3 RGB 16.97      0.81  2.37 5305 3.17 -2.45 0.11 < 1.95     
M92      Stet-M92-S2883  17 17 11.45 +43 11 37.8 RGB 16.69      0.82  2.10 4389 3.04 -2.53 0.11 < 0.40     
M92      Stet-M92-S2760  17 17 11.46 +43 10 25.7 RGB 17.68      0.73  3.08 5679 3.55 -2.41 0.17 < 2.22     
M92      Stet-M92-S2272  17 17 11.70 +43 05 42.3 RGB 16.31      0.83  1.72 5269 2.87 -2.41 0.11 < 1.44     
M92      Stet-M92-S2641  17 17 11.72 +43 09 01.5 RGB 14.04      0.98 -0.56 4830 1.78 -2.37 0.11 < 0.15     
M92      Stet-M92-S2673  17 17 11.74 +43 09 22.4 RGB 16.77      0.80  2.17 5453 3.09 -2.41 0.13 < 1.98     
M92      Stet-M92-S2576  17 17 11.76 +43 08 24.0 RGB 15.97      0.84  1.37 5302 2.72 -2.45 0.11   1.34 0.24
M92      Stet-M92-S2492  17 17 11.89 +43 07 28.9 RGB 17.55      0.71  2.96 5721 3.52 -2.19 0.12 < 1.85     
M92      An08-A19214     17 17 11.90 +43 08 24.8 RGB 17.54      0.75  2.94 5861 3.46 -2.12 0.13 < 2.54     
M92      An08-A19128     17 17 11.93 +43 08 20.5 RGB 17.31      0.69  2.71 5773 3.43 -2.34 0.13 < 1.62     
M92      Stet-M92-S2517  17 17 11.98 +43 07 37.9 RGB 13.61      1.03 -0.98 4746 1.55 -2.36 0.11 < 0.26     
M92      Stet-M92-S2286  17 17 12.06 +43 05 26.4 RGB 15.16      0.90  0.56 5114 2.33 -2.45 0.11   1.36 0.13
M92      An08-A17663     17 17 12.14 +43 07 22.4 RGB 17.35      0.65  2.76 5811 3.49 -2.27 0.12 < 2.25     
M92      Stet-M92-S2703  17 17 12.16 +43 09 12.3 RGB 14.23      0.96 -0.37 4903 1.88 -2.44 0.11 < 0.71     
M92      Stet-M92-S4277  17 17 12.24 +43 02 21.0 RGB 14.57      0.94 -0.02 5018 2.05 -2.34 0.11 < 1.14     
M92      Stet-M92-S3003  17 17 12.32 +43 11 58.3 RGB 17.33      0.79  2.73 5445 3.33 -2.46 0.13 < 1.54     
M92      Stet-M92-S2704  17 17 12.39 +43 08 57.9 RGB 17.33      0.77  2.73 5506 3.35 -2.30 0.16 < 2.00     
M92      Stet-M92-S2977  17 17 12.78 +43 11 18.6 RGB 17.35      0.77  2.75 5495 3.36 -2.27 0.11 < 1.93     
M92      An08-A20816     17 17 12.88 +43 08 59.2 RGB 17.18      0.60  2.58 6109 3.48 -2.80 0.20 < 2.83     
M92      Stet-M92-S2459  17 17 12.92 +43 06 12.4 RGB 15.21      0.89  0.62 5095 2.35 -2.48 0.11   1.36 0.14
M92      Stet-M92-S2758  17 17 12.94 +43 08 53.0 RGB 16.35      0.83  1.75 5312 2.89 -2.49 0.12 < 1.54     
M92      Stet-M92-S2466  17 17 13.02 +43 06 09.2 RGB 16.90      0.79  2.30 5453 3.15 -2.34 0.13 < 1.92     
M92      An08-A18868     17 17 13.10 +43 07 41.4 RGB 16.70      0.76  2.11 5577 3.09 -2.25 0.11 < 1.78     
M92      Stet-M92-S2302  17 17 13.36 +43 04 13.6 RGB 15.53      0.87  0.93 5223 2.51 -2.32 0.11 < 1.36     
M92      Stet-M92-S4171  17 17 13.39 +43 12 05.1 RGB 16.70      0.82  2.11 5336 3.04 -2.37 0.11 < 1.31     
M92      Stet-M92-S3094  17 17 13.57 +43 11 33.6 RGB 17.62      0.74  3.03 5644 3.52 -2.46 0.12 < 2.29     
M92      Stet-M92-S2265  17 17 13.64 +43 03 35.8 RGB 16.01      0.85  1.42 5258 2.72 -2.38 0.11 < 1.37     
M92      Stet-M92-S2343  17 17 13.82 +43 04 06.9 RGB 17.27      0.78  2.67 5533 3.32 -2.38 0.14 < 1.83     
M92      Stet-M92-S2605  17 17 13.89 +43 06 28.3 RGB 15.56      0.87  0.96 5175 2.52 -2.40 0.11 < 1.29     
M92      Stet-M92-S2212  17 17 13.94 +43 02 54.6 RGB 17.04      0.79  2.44 5486 3.21 -2.27 0.13 < 1.69     
M92      Stet-M92-S2783  17 17 14.68 +43 07 16.4 RGB 17.34      0.79  2.75 5450 3.34 -2.32 0.14 < 2.05     
M92      Stet-M92-S2865  17 17 14.70 +43 08 06.2 RGB 15.93      0.85  1.34 5253 2.69 -2.49 0.11 < 1.25     
M92      An08-A25681     17 17 14.86 +43 11 53.9 RGB 17.50      0.76  2.90 5508 3.44 -2.34 0.12 < 1.73     
M92      Stet-M92-S2336  17 17 14.96 +43 02 52.1 RGB 16.12      0.83  1.52 5306 2.78 -2.43 0.11 < 1.47     
M92      Stet-M92-S2810  17 17 15.03 +43 07 17.0 RGB 16.23      0.84  1.64 5265 2.83 -2.45 0.12 < 1.43     
M92      An08-A22340     17 17 15.07 +43 09 03.0 RGB 16.51      0.81  1.91 5270 2.97 -2.51 0.11 < 1.01     
M92      Stet-M92-S2984  17 17 15.10 +43 08 57.0 RGB 16.81      0.80  2.21 5437 3.10 -2.43 0.13 < 1.38     
M92      Stet-M92-S2877  17 17 15.13 +43 07 45.1 RGB 17.24      0.76  2.65 5519 3.33 -2.46 0.15 < 1.97     
M92      Stet-M92-S2821  17 17 15.25 +43 07 11.7 RGB 17.25      0.77  2.66 5515 3.32 -2.31 0.13 < 1.73     
M92      Stet-M92-S2915  17 17 15.35 +43 08 01.0 RGB 17.12      0.80  2.52 5435 3.24 -2.70 0.14 < 1.92     
M92      Stet-M92-S2579  17 17 15.48 +43 04 35.0 RGB 17.48      0.75  2.89 5643 3.45 -2.50 0.15 < 1.97     
M92      Stet-M92-S2633  17 17 15.54 +43 04 59.5 RGB 14.55      0.95 -0.04 4978 2.03 -2.38 0.11 < 0.83     
M92      Stet-M92-S3222  17 17 15.75 +43 10 35.7 RGB 14.01      0.97 -0.58 4997 1.79 -2.45 0.11 < 0.54     
M92      Stet-M92-S2939  17 17 15.80 +43 07 49.6 RGB 16.63      0.80  2.04 5399 3.03 -2.47 0.12 < 1.28     
M92      Stet-M92-S2697  17 17 15.81 +43 05 19.5 RGB 17.36      0.77  2.77 5600 3.38 -2.36 0.14 < 2.21     
M92      An08-A27656     17 17 15.87 +43 14 05.9 RGB 17.57      0.74  2.97 5719 3.50 -2.52 0.17 < 2.61     
M92      Stet-M92-S2514  17 17 16.32 +43 03 08.3 RGB 16.57      0.81  1.98 5427 2.99 -2.27 0.12 < 1.51     
M92      Stet-M92-S3241  17 17 16.40 +43 10 10.5 RGB 16.25      0.84  1.66 5282 2.84 -2.32 0.11 < 1.45     
M92      Stet-M92-S3345  17 17 16.57 +43 10 44.9 RGB 13.01      1.13 -1.58 4549 1.21 -2.49 0.11 < 0.24     
M92      Stet-M92-S3023  17 17 16.85 +43 07 28.5 RGB 16.63      0.82  2.03 5318 3.01 -2.41 0.12 < 1.57     
M92      Stet-M92-S2752  17 17 17.15 +43 04 27.3 RGB 15.77      0.82  1.18 5300 2.65 -2.45 0.11 < 1.52     
M92      Stet-M92-S3178  17 17 17.15 +43 08 44.2 RGB 17.59      0.76  2.99 5570 3.48 -2.54 0.16 < 2.18     
M92      Stet-M92-S2885  17 17 17.42 +43 05 28.6 RGB 16.57      0.81  1.97 5422 3.00 -2.28 0.12 < 1.75     
M92      Stet-M92-S2927  17 17 17.67 +43 05 47.0 RGB 17.44      0.76  2.84 5599 3.42 -2.39 0.15 < 2.21     
M92      Stet-M92-S2957  17 17 17.95 +43 05 44.0 RGB 14.58      0.94 -0.01 4997 2.04 -2.53 0.11   1.18 0.12
M92      An08-A22692     17 17 18.09 +43 08 00.7 RGB 17.41      0.78  2.81 5677 3.38 -2.37 0.12 < 2.29     
M92      Stet-M92-S3202  17 17 18.10 +43 07 56.5 RGB 15.97      0.87  1.38 5217 2.69 -2.46 0.11 < 1.63     
M92      Stet-M92-S3425  17 17 18.13 +43 09 58.9 RGB 17.50      0.77  2.91 5522 3.43 -2.47 0.15 < 1.85     
M92      Stet-M92-S3223  17 17 18.16 +43 08 01.1 RGB 16.83      0.79  2.24 5422 3.12 -2.43 0.12 < 1.60     
M92      Stet-M92-S3472  17 17 18.29 +43 10 19.5 RGB 16.80      0.80  2.21 5346 3.10 -2.44 0.11 < 1.34     
M92      Stet-M92-S3395  17 17 18.39 +43 09 26.0 RGB 17.53      0.75  2.94 5731 3.47 -2.11 0.13 < 2.33     
M92      Stet-M92-S3090  17 17 18.79 +43 06 04.7 RGB 17.17      0.79  2.58 5474 3.27 -2.53 0.13 < 2.12     
M92      Stet-M92-S3482  17 17 18.87 +43 09 50.2 RGB 16.53      0.82  1.94 5356 2.97 -2.45 0.12 < 1.73     
M92      Stet-M92-S3539  17 17 19.47 +43 09 56.6 RGB 16.43      0.83  1.84 5350 2.92 -2.28 0.11 < 1.66     
M92      Stet-M92-S3236  17 17 19.89 +43 06 23.5 RGB 17.58      0.74  2.99 5614 3.49 -2.45 0.15 < 2.26     
M92      Stet-M92-S3595  17 17 19.99 +43 10 01.0 RGB 16.64      0.81  2.04 5426 3.02 -2.31 0.11 < 1.69     
M92      Stet-M92-S3586  17 17 20.15 +43 09 42.0 RGB 15.50      0.88  0.90 5156 2.48 -2.36 0.11 < 1.09     
M92      Stet-M92-S3209  17 17 20.17 +43 05 52.1 RGB 16.42      0.81  1.82 5349 2.93 -2.24 0.11 < 1.45     
M92      Stet-M92-S3498  17 17 20.22 +43 08 29.4 RGB 15.43      0.87  0.84 5181 2.46 -2.44 0.11 < 1.20     
M92      Stet-M92-S3650  17 17 20.23 +43 10 24.3 RGB 15.46      0.88  0.86 5158 2.47 -2.38 0.11 < 1.42     
M92      Stet-M92-S3565  17 17 20.23 +43 09 22.7 RGB 17.30      0.78  2.70 5458 3.33 -2.50 0.12 < 1.97     
M92      Stet-M92-S3432  17 17 20.62 +43 07 26.0 RGB 14.01      1.01 -0.58 4819 1.74 -2.31 0.11 < 0.79     
M92      Stet-M92-S3710  17 17 20.83 +43 10 32.9 RGB 16.94      0.79  2.34 5418 3.17 -2.43 0.11 < 1.59     
M92      Stet-M92-S3359  17 17 21.06 +43 06 17.8 RGB 16.83      0.80  2.23 5425 3.11 -2.24 0.12 < 1.32     
M92      Stet-M92-S3580  17 17 21.26 +43 08 27.0 RGB 13.26      1.08 -1.34 4667 1.35 -2.53 0.11 < 0.17     
M92      Stet-M92-S3689  17 17 21.34 +43 09 44.3 RGB 17.38      0.77  2.78 5486 3.37 -2.49 0.12 < 1.90     
M92      Stet-M92-S3674  17 17 21.39 +43 09 30.4 RGB 17.20      0.79  2.61 5441 3.28 -2.46 0.13 < 1.61     
M92      Stet-M92-S3490  17 17 21.57 +43 07 01.0 RGB 16.17      0.84  1.58 5250 2.80 -2.40 0.11 < 1.31     
M92      Stet-M92-S3536  17 17 21.59 +43 07 40.9 RGB 13.39      1.07 -1.20 4817 1.42 -2.35 0.11 < 0.03     
M92      Stet-M92-S4191  17 17 21.75 +43 12 53.4 RGB 11.99      1.37 -2.60 4134 0.57 -2.35 0.11 <-0.27     
M92      Stet-M92-S4192  17 17 22.08 +43 12 03.4 RGB 14.49      0.97 -0.11 4909 1.98 -2.27 0.11 < 0.73     
M92      Stet-M92-S3227  17 17 22.27 +43 03 51.2 RGB 17.59      0.74  3.00 5623 3.51 -2.59 0.15 < 2.13     
M92      Stet-M92-S3775  17 17 22.61 +43 09 42.7 RGB 17.28      0.78  2.68 5456 3.33 -2.39 0.12 < 1.65     
M92      Stet-M92-S3787  17 17 22.72 +43 09 47.6 RGB 17.73      0.72  3.13 5729 3.59 -2.33 0.12 < 1.76     
M92      Stet-M92-S3651  17 17 22.73 +43 07 47.5 RGB 13.91      1.02 -0.69 4816 1.68 -2.42 0.11 < 0.57     
M92      Stet-M92-S3830  17 17 23.36 +43 09 59.9 RGB 16.19      0.84  1.59 5248 2.81 -2.40 0.11 < 1.21     
M92      Stet-M92-S3871  17 17 23.68 +43 10 13.9 RGB 17.54      0.74  2.94 5625 3.48 -2.48 0.13 < 2.22     
M92      Stet-M92-S3705  17 17 23.96 +43 07 12.8 RGB 16.23      0.84  1.63 5270 2.82 -2.42 0.11 < 1.04     
M92      Stet-M92-S3577  17 17 24.01 +43 05 33.5 RGB 17.20      0.74  2.60 5550 3.33 -2.41 0.12 < 1.76     
M92      Stet-M92-S3591  17 17 24.71 +43 05 09.7 RGB 16.86      0.79  2.27 5405 3.14 -2.30 0.12 < 1.85     
M92      Stet-M92-S4287  17 17 25.03 +43 01 22.5 RGB 16.89      0.77  2.29 5502 3.16 -2.33 0.12 < 1.78     
M92      Stet-M92-S4451  17 17 25.31 +43 13 14.5 RGB 17.79      0.76  3.19 5544 3.56 -2.34 0.14 < 1.97     
M92      Stet-M92-S4455  17 17 26.63 +43 03 42.1 RGB 17.73      0.72  3.13 5689 3.59 -2.14 0.14 < 2.24     
M92      Stet-M92-S4462  17 17 27.28 +43 04 48.8 RGB 16.51      0.80  1.91 5327 2.98 -2.37 0.11 < 0.91     
M92      An08-B1744      17 17 28.27 +43 14 42.7 RGB 17.12      0.77  2.52 5497 3.26 -2.37 0.14 < 1.66     
M92      Stet-M92-S4210  17 17 28.79 +43 10 02.8 RGB 14.71      0.93  0.11 5005 2.11 -2.37 0.11   1.14 0.13
M92      Stet-M92-S4000  17 17 29.72 +43 08 14.3 RGB 16.35      0.82  1.76 5294 2.89 -2.41 0.11 < 1.42     
M92      An08-B1398      17 17 29.89 +43 12 23.7 RGB 17.54      0.72  2.94 5680 3.50 -2.42 0.13 < 2.15     
M92      Stet-M92-S4497  17 17 31.23 +43 12 37.7 RGB 17.53      0.77  2.94 5520 3.45 -2.52 0.13 < 2.09     
M22      C33227_5326     18 36 25.73 -23 50 54.4 RGB 13.39 0.77 0.94  0.70 5013 2.36 -1.93 0.11 < 1.01     
M22      C33245_0026     18 36 27.75 -23 57 54.2 RGB 13.95 0.75 0.93  1.26 5128 2.60 -1.72 0.11 < 0.92     
M22      C33246_0042     18 36 27.87 -23 58 10.5 RGB 13.27 0.79 0.97  0.59 4927 2.28 -2.05 0.11 < 0.76     
M22      C33251_5930     18 36 28.33 -23 56 58.0 RGB 13.23 0.79 0.98  0.54 4970 2.25 -1.95 0.11 < 0.69     
M22      N6656-S62       18 36 29.01 -23 59 22.8 RGB 13.44 0.75 0.95  0.75 5012 2.37 -1.98 0.11   1.27 0.11
M22      C33262_5809     18 36 29.35 -23 55 36.9 RGB 13.05 0.84 1.03  0.36 4957 2.13 -1.85 0.11 < 0.88     
M22      C33264_5341     18 36 29.50 -23 51 09.3 RGB 13.09 0.84 0.99  0.40 4965 2.18 -1.79 0.11 <-0.42     
M22      C33270_5923     18 36 30.23 -23 56 50.9 RGB 14.02 0.78 0.92  1.33 5111 2.64 -1.80 0.11 < 0.96     
M22      C33281_4931     18 36 31.07 -23 46 59.4 RGB 13.87 0.82 0.98  1.19 5046 2.52 -2.06 0.11 < 1.29     
M22      C33289_4958     18 36 31.88 -23 47 26.3 RGB 13.83 0.82 0.98  1.14 5098 2.51 -1.99 0.11 < 0.88     
M22      C33291_5952     18 36 32.34 -23 57 19.9 RGB 13.36 0.79 0.99  0.67 5026 2.29 -1.84 0.11 < 0.94     
M22      N6656-S71       18 36 32.59 -23 48 58.4 RGB 13.00 0.89 1.06  0.31 4894 2.06 -1.92 0.11 < 0.94     
M22      N6656-S72       18 36 32.65 -23 51 46.9 RGB 13.52 0.81 0.98  0.83 4950 2.37 -1.88 0.11 < 0.93     
M22      C33302_5834     18 36 33.35 -23 56 02.2 RGB 13.17 0.88 1.10  0.48 4905 2.10 -1.92 0.11 < 1.01     
M22      C33314_5913     18 36 34.56 -23 56 40.7 RGB 13.37 0.85 1.04  0.68 4854 2.25 -2.04 0.11 < 0.85     
M22      C33315_5855     18 36 34.65 -23 56 23.1 RGB 14.43 0.74 0.95  1.74 5166 2.79 -1.94 0.11 < 1.14     
M22      C33327_5332     18 36 35.74 -23 50 59.2 RGB 12.82 0.84 1.04  0.13 4844 2.02 -1.79 0.11 < 0.66     
M22      C33327_5742     18 36 35.82 -23 55 09.8 RGB 13.17 0.85 1.03  0.49 4909 2.17 -1.73 0.11 < 0.39     
M22      C33328_0015     18 36 35.96 -23 57 42.7 RGB 12.99 0.79 0.99  0.30 4872 2.14 -2.06 0.11 < 1.10     
M22      C33329_5540     18 36 36.04 -23 53 07.7 RGB 12.86 0.84 1.02  0.18 4873 2.06 -1.71 0.11 <-0.13     
M22      C33339_5553     18 36 36.97 -23 53 20.2 RGB 12.86 0.81 1.02  0.17 4913 2.05 -1.94 0.11 < 0.73     
M22      C33339_0132     18 36 37.14 -23 58 59.9 RGB 13.62 0.82 1.02  0.93 4881 2.37 -1.96 0.11 < 0.89     
M22      C33343_5649     18 36 37.47 -23 54 17.0 RGB 12.98 0.82 1.05  0.29 4949 2.07 -1.94 0.11   1.05 0.11
M22      C33347_5247     18 36 37.73 -23 50 14.3 RGB 13.53 0.85 1.02  0.84 4978 2.34 -1.72 0.11 < 0.68     
M22      C33351_5522     18 36 38.19 -23 52 49.9 RGB 12.65 0.86 1.06 -0.04 4851 1.91 -1.85 0.11 < 0.61     
M22      C33353_5532     18 36 38.37 -23 52 59.0 RGB 13.53 0.78 1.00  0.84 5033 2.36 -2.03 0.11 < 1.21     
M22      N6656-S89       18 36 38.58 -23 49 05.9 RGB 13.14 0.85 1.06  0.45 5057 2.12 -1.81 0.11 < 0.97     
M22      C33357_5342     18 36 38.75 -23 51 09.9 RGB 13.67 0.82 0.99  0.98 5020 2.42 -1.65 0.11 < 0.83     
M22      C33358_5543     18 36 38.94 -23 53 10.4 RGB 13.45 0.84 1.02  0.76 4954 2.30 -1.88 0.11 <-0.11     
M22      N6656-S90       18 36 38.94 -23 59 54.6 RGB 12.91 0.81 1.03  0.23 4957 2.07 -1.80 0.11 < 0.90     
M22      C33359_5348     18 36 38.99 -23 51 15.5 RGB 13.62 0.80 0.97  0.93 5077 2.42 -1.75 0.11 < 0.60     
M22      C33362_5935     18 36 39.38 -23 57 02.7 RGB 13.53 0.78 1.02  0.84 5022 2.33 -1.97 0.11 < 0.78     
M22      N6656-S93       18 36 39.48 -23 55 44.4 RGB 13.23 0.83 1.07  0.55 4942 2.15 -1.93 0.11 < 0.86     
M22      C33366_5515     18 36 39.65 -23 52 42.5 RGB 13.04 0.82 1.04  0.35 4957 2.11 -1.81 0.11 < 1.03     
M22      N6656-S97       18 36 40.33 -23 54 39.9 RGB 12.99 0.81 1.02  0.30 4911 2.10 -1.85 0.11 < 0.84     
M22      N6656-S98       18 36 40.37 -23 52 34.8 RGB 13.49 0.77 1.01  0.81 5048 2.32 -1.93 0.11 < 1.03     
M22      N6656-S99       18 36 40.46 -23 51 56.8 RGB 14.00 0.74 0.98  1.31 5175 2.57 -1.95 0.11 < 0.83     
M22      C33375_5724     18 36 40.69 -23 54 51.6 RGB 14.40 0.71 0.98  1.71 5150 2.74 -1.95 0.11 < 1.19     
M22      C33380_5706     18 36 41.16 -23 54 33.3 RGB 14.35 0.72 0.95  1.67 5080 2.75 -1.92 0.11 < 0.98     
M22      C33386_5436     18 36 41.72 -23 52 03.4 RGB 13.79 0.76 0.99  1.10 5028 2.48 -1.99 0.11 < 1.05     
M22      C33389_5036     18 36 41.88 -23 48 03.6 RGB 13.20      1.04  0.51 4872 2.18 -1.99 0.11 < 0.77     
M22      N6656-S105      18 36 42.37 -23 52 18.8 RGB 13.23 0.84 0.98  0.54 4932 2.26 -1.85 0.11 < 0.55     
M56      645             19 16 24.33 +30 10 18.9 RGB 17.62 0.52 0.69  2.64 5483 3.52 -1.93 0.11 < 1.97     
M56      631             19 16 24.96 +30 09 21.2 RGB 17.72 0.50 0.82  2.73 5344 3.42 -2.18 0.12 < 1.85     
M56      632             19 16 25.10 +30 09 35.8 RGB 17.61 0.53 0.78  2.63 5239 3.42 -2.18 0.11 < 1.50     
M56      552             19 16 25.30 +30 11 03.6 RGB 17.39 0.59 0.77  2.41 5437 3.34 -1.89 0.11 < 1.92     
M56      190             19 16 25.53 +30 09 17.9 RGB 16.07 0.60 0.82  1.09 5142 2.72 -2.10 0.11 < 1.20     
M56      224             19 16 26.49 +30 09 04.6 RGB 16.36 0.57 0.78  1.38 5047 2.88 -2.17 0.11 < 1.41     
M56      395             19 16 26.66 +30 09 59.0 RGB 17.00 0.53 0.65  2.02 5438 3.29 -1.95 0.11 < 1.31     
M56      346             19 16 26.67 +30 09 37.6 RGB 16.63 0.58 0.83  1.64 5118 2.95 -2.08 0.11 < 1.43     
M56      74              19 16 27.12 +30 11 06.5 RGB 15.11 0.68 0.96  0.12 4942 2.20 -2.09 0.11 < 0.92     
M56      42              19 16 28.10 +30 10 34.1 RGB 14.31 0.77 1.00 -0.68 4784 1.83 -1.92 0.11 <-0.14     
M56      225             19 16 28.21 +30 09 22.6 RGB 16.37 0.58 0.79  1.39 5163 2.87 -2.08 0.11 < 1.31     
M56      83              19 16 28.81 +30 10 45.6 RGB 15.07 0.65 0.91  0.09 4917 2.23 -2.04 0.11 < 0.84     
M56      53              19 16 29.25 +30 10 44.9 RGB 14.40 0.66 0.94 -0.58 5064 1.93 -2.00 0.11 < 0.11     
M56      40              19 16 29.38 +30 08 08.6 AGB 14.29 0.67 0.84 -0.70 5066 2.00 -1.99 0.11 < 0.78     
M56      297             19 16 30.38 +30 07 13.9 RGB 16.71 0.58 0.82  1.73 5143 3.00 -2.08 0.11 < 1.08     
M56      496             19 16 30.60 +30 12 19.8 RGB 17.35 0.53 0.92  2.37 5165 3.18 -2.12 0.11 < 1.24     
M56      589             19 16 31.92 +30 12 21.8 RGB 17.56 0.51 0.66  2.58 5490 3.53 -1.82 0.11 < 2.06     
M56      334             19 16 32.56 +30 09 54.1 RGB 16.77 0.54 0.83  1.79 5292 3.02 -1.97 0.11 < 0.75     
M56      89              19 16 33.76 +30 12 54.1 RGB 14.98 0.70 1.00 -0.00 4883 2.10 -2.14 0.11 < 0.81     
M56      94              19 16 33.91 +30 09 25.6 RGB 15.33 0.52 0.87  0.34 5379 2.37 -2.16 0.11 < 0.85     
M56      58              19 16 33.95 +30 13 03.7 RGB 14.85 0.70 1.01 -0.13 4856 2.03 -2.12 0.11 < 0.31     
M56      354             19 16 34.14 +30 08 41.2 RGB 16.95 0.57 0.80  1.96 5171 3.12 -2.05 0.11 < 1.42     
M56      509             19 16 34.93 +30 07 00.2 RGB 17.51 0.51 0.74  2.53 5356 3.42 -2.04 0.11 < 1.84     
M56      275             19 16 35.56 +30 09 36.5 RGB 16.47 0.60 0.91  1.49 5151 2.82 -2.10 0.11 < 1.42     
M56      166             19 16 35.71 +30 12 16.9 RGB 15.97 0.58 0.96  0.98 5124 2.56 -2.02 0.11   1.17 0.16
M56      70              19 16 35.72 +30 09 32.8 RGB 14.92 0.72 0.97 -0.06 4895 2.11 -1.99 0.11 < 0.23     
M56      741             19 16 35.77 +30 12 20.1 RGB 17.81 0.41 0.73  2.83 5637 3.57 -2.01 0.12 < 1.76     
M56      447             19 16 35.85 +30 12 31.6 RGB 17.17 0.56 0.86  2.19 5241 3.16 -2.03 0.11 < 1.34     
M56      476             19 16 36.32 +30 13 15.2 RGB 17.37 0.55 0.78  2.38 5435 3.32 -1.94 0.11 < 1.88     
M56      51              19 16 36.49 +30 12 55.1 RGB 14.66 0.70 0.99 -0.33 4858 1.99 -1.95 0.11 < 0.10     
M56      338             19 16 37.43 +30 12 30.2 RGB 16.69 0.51 0.93  1.71 5144 2.89 -2.16 0.11 < 1.15     
M56      1               19 16 37.83 +30 12 33.9 RGB 12.43 1.28 1.59 -2.56 3870 0.44 -2.04 0.11 <-1.09     
M56      390             19 16 38.22 +30 08 27.3 RGB 17.10 0.59 0.83  2.12 5180 3.16 -2.07 0.11 < 1.34     
M56      548             19 16 39.37 +30 10 03.5 RGB 17.63 0.50 0.78  2.65 5452 3.43 -2.21 0.14 < 1.92     
M56      387             19 16 39.38 +30 12 02.7 RGB 16.87 0.57 0.92  1.89 5124 2.97 -2.14 0.11 < 1.32     
M56      242             19 16 40.18 +30 12 33.3 RGB 16.27 0.57 0.86  1.29 5164 2.77 -2.07 0.11 < 1.43     
M56      232             19 16 40.30 +30 11 57.9 RGB 16.34 0.59 0.93  1.36 5184 2.74 -2.02 0.11 < 1.45     
M56      438             19 16 40.74 +30 12 52.9 RGB 17.12 0.52 0.78  2.14 5388 3.21 -1.95 0.11 < 1.57     
M56      44              19 16 41.00 +30 13 13.0 RGB 14.19 0.77 1.02 -0.80 4710 1.75 -2.01 0.11 <-0.46     
M56      651             19 16 41.38 +30 11 23.7 RGB 17.72 0.50 0.73  2.74 5814 3.53 -1.86 0.23 < 3.27     
M56      41              19 16 41.56 +30 09 40.7 RGB 14.42 0.76 1.02 -0.56 4776 1.85 -1.99 0.11 <-0.12     
M56      348             19 16 42.61 +30 07 21.9 RGB 17.01 0.55 0.82  2.03 5277 3.13 -1.97 0.11 < 1.27     
M56      248             19 16 42.62 +30 13 31.5 RGB 16.30 0.58 0.83  1.31 5212 2.81 -2.13 0.11 < 1.17     
M56      635             19 16 43.58 +30 10 21.5 RGB 17.77 0.41 0.78  2.79 5528 3.50 -1.99 0.11 < 1.93     
M56      55              19 16 43.67 +30 11 51.8 RGB 14.49 0.77 1.02 -0.49 4759 1.88 -2.09 0.11 < 0.00     
M56      620             19 16 43.81 +30 11 26.7 RGB 17.76 0.58 0.73  2.78 5532 3.54 -1.89 0.11 < 2.17     
M56      646             19 16 44.19 +30 10 23.4 RGB 17.74 0.51 0.72  2.76 5563 3.54 -1.76 0.12 < 2.15     
M56      85              19 16 44.45 +30 11 46.9 RGB 14.99 0.70 0.98  0.01 5007 2.13 -1.94 0.11 < 0.25     
M56      14              19 16 48.89 +30 10 38.8 RGB 13.10 1.06 1.23 -1.88 4372 1.09 -1.84 0.11 < 0.42     
M56      404             19 16 52.41 +30 12 29.1 RGB 17.22 0.56 0.81  2.23 5345 3.22 -2.00 0.11 < 1.15     
M71      NOMAD_2783      19 53 21.97 +18 46 31.7 RGB 13.79 1.09 1.08  0.66 4855 2.20 -0.88 0.11 < 1.42     
M71      NOMAD_2036      19 53 26.81 +18 47 23.7 RGB 15.20 1.19 1.24  2.07 4598 2.67 -0.36 0.11 < 0.17     
M71      NOMAD_2354      19 53 27.32 +18 44 19.0 RGB 14.61 0.98 1.04  1.48 4768 2.59 -0.95 0.14 < 2.26     
M71      NOMAD_1680      19 53 29.25 +18 45 58.5 RGB 13.11 1.18 1.23 -0.02 4495 1.76 -0.81 0.11 < 0.86     
M71      NOMAD_1530      19 53 31.06 +18 45 20.5 RGB 14.77 0.97 1.02  1.64 4848 2.67 -0.74 0.11 < 1.45     
M71      NOMAD_1006      19 53 34.37 +18 46 55.1 RGB 14.40 0.97 1.07  1.27 4812 2.47 -0.73 0.11 < 0.74     
M71      NOMAD_954       19 53 35.16 +18 45 57.8 RGB 14.16 0.97 1.05  1.03 4720 2.38 -0.74 0.11 < 2.61     
M71      NOMAD_897       19 53 36.03 +18 45 42.8 RGB 15.70 0.90 0.97  2.57 5012 3.12 -0.80 0.11 < 1.28     
M71      NOMAD_787       19 53 36.42 +18 46 08.1 RGB 14.29 1.01 1.08  1.16 4707 2.41 -0.82 0.11   0.75 0.16
M71      NOMAD_716       19 53 36.83 +18 46 46.6 RGB 14.74 0.87 0.93  1.61 5091 2.74 -0.72 0.11 < 0.84     
M71      NOMAD_918       19 53 39.62 +18 44 33.3 RGB 14.07 0.95 1.07  0.94 5026 2.33 -0.78 0.11 < 0.94     
M71      NOMAD_737       19 53 40.09 +18 44 57.3 RGB 15.07 0.92 1.02  1.94 4952 2.81 -0.79 0.11 < 1.29     
M71      1-95            19 53 41.01 +18 46 04.8 AGB 12.61 1.08 1.11 -0.52 4563 1.66 -0.77 0.11 < 0.43     
M71      NOMAD_173       19 53 42.26 +18 46 56.8 RGB 14.14 0.95 1.03  1.01 4818 2.39 -0.67 0.11   0.94 0.16
M71      NOMAD_558       19 53 42.75 +18 45 01.4 RGB 14.15 0.91 0.99  1.02 4907 2.43 -0.96 0.11 < 1.30     
M71      NOMAD_353       19 53 43.23 +18 47 55.8 RGB 14.67 0.84 0.93  1.54 5046 2.71 -0.84 0.12 < 2.30     
M71      NOMAD_63        19 53 44.08 +18 46 59.7 RGB 13.60 1.02 1.07  0.47 4675 2.12 -0.71 0.11 < 0.39     
M71      G53447_4647     19 53 44.50 +18 46 47.0 RGB 14.86 0.90 0.97  1.73 4958 2.76 -0.92 0.11 < 1.39     
M71      NOMAD_172       19 53 44.91 +18 45 48.5 AGB 13.66 0.77 0.86  0.53 5101 2.36 -0.69 0.11 < 1.29     
M71      1-66            19 53 45.22 +18 46 55.5 RGB 12.37 1.27 1.31 -0.76 4214 1.37 -0.77 0.11 <-0.29     
M71      NOMAD_78        19 53 47.40 +18 47 15.5 AGB 13.55 0.80 0.89  0.42 5202 2.29 -0.98 0.11 < 1.69     
M71      G53476_4543     19 53 47.62 +18 45 43.2 RGB 14.32 0.91 0.99  1.19 4884 2.52 -0.94 0.13 < 1.99     
M71      NOMAD_341       19 53 48.17 +18 45 25.2 RGB 14.18 0.94 1.02  1.05 4809 2.42 -0.73 0.11 < 1.37     
M71      NOMAD_147       19 53 48.74 +18 47 17.4 AGB 13.82 0.84 0.93  0.69 5100 2.37 -0.72 0.11 < 1.11     
M71      I-9             19 53 49.10 +18 46 00.0 AGB 12.61 1.05 1.10 -0.52 4637 1.68 -0.73 0.11 < 0.28     
M71      NOMAD_590       19 53 49.82 +18 44 59.3 RGB 15.38 0.81 0.91  2.25 5046 3.04 -0.79 0.11 < 1.09     
M71      NOMAD_190       19 53 50.21 +18 46 35.5 RGB 14.23 0.95 1.01  1.10 4836 2.44 -0.79 0.11 < 1.00     
M71      NOMAD_314       19 53 50.92 +18 46 02.6 RGB 14.68 0.91 0.99  1.55 4914 2.66 -0.70 0.11 < 0.77     
M71      NOMAD_403       19 53 51.33 +18 45 48.8 RGB 15.17 0.75 0.89  2.04 5041 2.96 -0.71 0.11 < 1.19     
M71      NOMAD_433       19 53 51.79 +18 47 32.9 RGB 15.04 0.86 0.92  1.91 5001 2.88 -0.79 0.11 < 1.11     
M71      1-1             19 53 52.32 +18 44 52.9 RGB 13.39 1.01 1.12  0.26 4555 1.98 -0.83 0.11 < 2.13     
M71      I-30            19 53 53.70 +18 47 04.0 AGB 13.71 0.84 0.89  0.58 5002 2.36 -0.83 0.11 < 0.41     
M71      NOMAD_728       19 53 54.18 +18 45 33.4 RGB 13.92 0.99 1.10  0.79 4707 2.23 -0.76 0.11 < 0.54     
M71      NOMAD_946       19 53 54.75 +18 44 57.7 AGB 13.67 0.82 0.96  0.54 5066 2.28 -0.80 0.11 < 0.62     
M71      NOMAD_871       19 53 55.66 +18 47 51.4 RGB 14.36 0.93 1.02  1.23 4845 2.50 -0.76 0.11 < 0.81     
M71      NOMAD_922       19 53 56.81 +18 45 54.8 AGB 13.78 0.81 0.94  0.65 5035 2.34 -1.01 0.11 < 2.13     
M71      NOMAD_1224      19 53 57.62 +18 44 58.1 RGB 13.84 0.92 1.03  0.71 4787 2.27 -0.79 0.11 < 1.71     
M71      NOMAD_1116      19 53 58.62 +18 46 10.8 RGB 15.80 0.84 0.96  2.67 5025 3.17 -0.75 0.11   1.27 0.18
M71      NOMAD_2005      19 54 05.35 +18 47 04.0 AGB 13.76 0.84 0.92  0.63 5054 2.35 -0.72 0.11 < 0.60     
M71      NOMAD_2309      19 54 07.00 +18 47 15.9 AGB 13.29 0.62 0.63  0.16 4903 2.45 -0.73 0.11 <-0.10     
M71      NOMAD_2713      19 54 09.59 +18 47 32.1 AGB 13.66 0.86 0.92  0.53 5079 2.31 -0.66 0.11 < 0.28     
M71      NOMAD_3308      19 54 12.82 +18 47 37.1 AGB 13.79 0.86 0.94  0.66 5060 2.34 -0.99 0.12 < 2.17     
M71      NOMAD_3612      19 54 14.51 +18 46 20.7 RGB 12.58 1.21 1.28 -0.55 4379 1.48 -0.75 0.11 <-0.87     
M71      NOMAD_4520      19 54 18.63 +18 45 51.9 RGB 15.19 1.10 1.15  2.06 4584 2.75 -0.54 0.11 < 1.92     
M75      823             20 05 50.12 -21 53 23.7 RGB 18.91 0.82 0.82  2.25 5377 3.10 -1.10 0.11 < 2.32     
M75      890             20 05 50.35 -21 52 28.0 RGB 18.70 0.81 0.89  2.04 5152 2.96 -1.08 0.11 < 2.10     
M75      900             20 05 53.80 -21 52 22.1 RGB 19.57 0.75 0.83  2.90 5372 3.38 -0.85 0.11 < 2.52     
M75      1960            20 05 54.27 -21 54 52.4 RGB 19.48      0.80  2.82 5450 3.36 -0.86 0.14 < 3.54     
M75      661             20 05 54.47 -21 54 32.1 RGB 15.54 1.15 1.20 -1.12 4524 1.31 -1.02 0.11 < 0.08     
M75      1422            20 05 56.00 -21 54 27.2 AGB 17.38 0.63 0.79  0.71 5598 2.49 -1.10 0.11 < 2.37     
M75      908             20 05 57.36 -21 52 14.8 RGB 18.79 0.84 0.92  2.13 5089 2.97 -1.17 0.11 < 2.17     
M75      491             20 05 57.73 -21 55 25.8 RGB 19.18 0.87 0.89  2.52 5154 3.16 -0.93 0.12 < 2.06     
M75      1533            20 05 57.81 -21 55 12.9 RGB 19.29 0.52 0.71  2.63 5823 3.38 -1.47 0.17 < 2.51     
M75      2570            20 05 58.43 -21 55 23.8 RGB 19.45 0.87 0.81  2.79 5438 3.35 -0.93 0.12 < 2.47     
M75      810             20 05 58.77 -21 53 33.1 RGB 16.12 0.99 1.07 -0.54 4781 1.70 -1.07 0.11 < 0.76     
M75      2330            20 05 58.97 -21 54 06.3 RGB 19.49      0.78  2.83 5531 3.39 -0.70 0.12 < 3.07     
M75      1487            20 05 58.98 -21 55 44.8 RGB 19.31      0.87  2.65 5193 3.23 -1.33 0.12 < 1.79     
M75      1475            20 05 59.35 -21 55 54.7 RGB 18.10 0.85 0.93  1.44 5010 2.67 -1.18 0.11 < 2.06     
M75      1245            20 05 59.55 -21 55 06.5 RGB 19.06      0.88  2.40 5190 3.12 -1.01 0.12 < 2.49     
M75      804             20 05 59.64 -21 53 36.2 RGB 19.21 0.77 0.85  2.55 5265 3.21 -1.09 0.11 < 1.78     
M75      878             20 06 00.02 -21 52 41.3 AGB 17.26 0.67 0.82  0.60 5429 2.42 -1.17 0.11 < 1.47     
M75      1346            20 06 00.04 -21 52 59.4 AGB 17.25 0.75 0.87  0.58 5274 2.37 -0.98 0.11 < 1.94     
M75      1286            20 06 00.04 -21 54 43.1 RGB 16.19 1.09 1.12 -0.47 4601 1.66 -1.17 0.11 < 0.66     
M75      1526            20 06 00.28 -21 55 16.6 RGB 16.63 0.94 1.06 -0.03 4680 1.92 -1.11 0.11 < 0.57     
M75      1759            20 06 00.60 -21 53 40.0 RGB 19.51      0.97  2.85 4952 3.23 -1.29 0.12 < 2.45     
M75      554             20 06 00.64 -21 55 02.1 RGB 17.77      1.00  1.11 4897 2.46 -0.92 0.11   1.57 0.19
M75      739             20 06 00.66 -21 54 07.9 AGB 17.31 0.67 0.79  0.64 5477 2.47 -1.09 0.11 < 1.51     
M75      512             20 06 00.96 -21 55 19.7 RGB 15.18 1.32 1.32 -1.48 4276 1.05 -1.11 0.11 <-0.43     
M75      824             20 06 01.05 -21 53 25.6 RGB 19.78      0.76  3.12 5618 3.54 -1.17 0.14 < 3.58     
M75      793             20 06 01.09 -21 53 43.3 RGB 18.74 0.77 0.86  2.08 5245 3.00 -1.05 0.11 < 2.00     
M75      373             20 06 01.61 -21 55 57.3 RGB 19.11 0.83 0.77  2.45 5616 3.25 -1.02 0.12 < 2.67     
M75      873             20 06 01.82 -21 52 45.9 RGB 19.89      0.79  3.23 5524 3.56 -0.89 0.13 < 2.67     
M75      909             20 06 01.86 -21 52 12.5 RGB 18.82 0.92 0.92  2.16 5064 2.98 -1.06 0.11 < 1.59     
M75      530             20 06 02.09 -21 55 09.9 RGB 15.65 1.11 1.14 -1.01 4581 1.42 -1.01 0.11 < 0.18     
M75      1456            20 06 02.11 -21 56 21.3 RGB 18.47      0.93  1.81 5058 2.83 -1.26 0.11 < 2.04     
M75      883             20 06 02.14 -21 52 39.5 AGB 17.33 0.65 0.79  0.67 5494 2.47 -1.13 0.11 < 2.01     
M75      1175            20 06 02.68 -21 55 52.8 RGB 18.39 0.64 0.78  1.73 5452 2.93 -0.99 0.11 < 1.93     
M75      1832            20 06 02.72 -21 55 47.4 AGB 17.18 0.57 0.72  0.52 5694 2.48 -1.25 0.11 < 1.97     
M75      1529            20 06 02.72 -21 55 13.2 AGB 17.44 0.61 0.69  0.78 5890 2.61 -1.32 0.11 < 2.55     
M75      1496            20 06 02.76 -21 55 37.4 RGB 15.34 1.22 1.23 -1.32 4348 1.20 -1.07 0.11 <-0.01     
M75      1489            20 06 02.79 -21 55 44.8 RGB 18.09 0.74 0.81  1.43 5335 2.77 -0.90 0.11 < 1.92     
M75      753             20 06 02.82 -21 53 59.8 AGB 17.24 0.69 0.79  0.58 5438 2.44 -1.16 0.11 < 1.24     
M75      716             20 06 02.91 -21 54 14.2 RGB 17.77 0.91 0.96  1.10 4959 2.50 -1.28 0.11 < 1.30     
M75      1590            20 06 02.91 -21 54 36.9 RGB 18.15 0.87 0.93  1.49 5022 2.69 -0.99 0.11 < 1.89     
M75      436             20 06 02.96 -21 55 41.1 RGB 16.71 1.00 1.06  0.05 4778 1.94 -1.19 0.11 < 1.17     
M75      1649            20 06 03.23 -21 51 54.3 AGB 17.32 0.62 0.74  0.66 5649 2.52 -1.28 0.11 < 1.92     
M75      1667            20 06 03.38 -21 54 03.2 RGB 17.24 0.93 1.04  0.58 4769 2.18 -1.18 0.11 < 1.04     
M75      393             20 06 03.70 -21 55 51.1 RGB 17.46 0.90 0.96  0.79 4921 2.37 -1.02 0.11 < 1.72     
M75      1471            20 06 03.94 -21 55 59.3 AGB 17.03 0.49 0.60  0.37 6116 2.53 -1.07 0.11 < 1.40     
M75      1617            20 06 04.06 -21 55 53.6 AGB 17.34      0.82  0.67 5242 2.45 -1.11 0.11 < 1.40     
M75      305             20 06 04.08 -21 56 21.0 RGB 17.90 0.84 0.91  1.24 5063 2.60 -1.06 0.11 < 1.82     
M75      213             20 06 04.19 -21 57 02.0 RGB 17.29 0.92 0.98  0.63 4874 2.28 -1.05 0.11 < 1.46     
M75      2436            20 06 04.30 -21 56 27.0 RGB 19.60      0.67  2.94 5945 3.56 -1.08 0.15 < 2.70     
M75      538             20 06 04.35 -21 55 07.7 RGB 15.68 1.28 1.29 -0.98 4438 1.28 -1.15 0.11 < 0.36     
M75      729             20 06 04.56 -21 54 06.7 RGB 19.12 0.69 0.81  2.46 5443 3.21 -0.88 0.13 < 1.87     
M75      1774            20 06 04.85 -21 52 57.1 RGB 19.74      0.87  3.08 5214 3.41 -1.10 0.12 < 2.17     
M75      1737            20 06 05.35 -21 55 58.1 RGB 17.82 0.95 0.99  1.16 4918 2.49 -0.96 0.11 < 1.52     
M75      254             20 06 05.35 -21 56 40.8 RGB 16.61 1.03 1.03 -0.05 4772 1.93 -1.04 0.11 < 1.19     
M75      407             20 06 05.41 -21 55 47.4 RGB 16.28 1.07 1.08 -0.38 4739 1.74 -1.12 0.11 < 1.16     
M75      1310            20 06 05.54 -21 54 17.6 RGB 18.91 0.94 0.87  2.25 5217 3.06 -1.15 0.11 < 2.00     
M75      1164            20 06 05.54 -21 56 06.8 RGB 15.69 1.18 1.20 -0.97 4455 1.37 -1.03 0.11 < 0.33     
M75      145             20 06 05.76 -21 58 02.1 RGB 18.44 0.83 0.90  1.78 5096 2.84 -1.03 0.11 < 1.76     
M75      1329            20 06 05.99 -21 53 56.5 RGB 19.12 0.63 0.78  2.46 5531 3.24 -0.77 0.12 < 2.87     
M75      1769            20 06 05.99 -21 55 51.0 RGB 19.12 0.73 0.80  2.46 5446 3.21 -1.01 0.12 < 1.85     
M75      1387            20 06 06.05 -21 56 38.3 AGB 16.56 0.75 0.89 -0.10 4971 2.08 -1.05 0.11 < 1.12     
M75      1464            20 06 06.16 -21 56 05.0 RGB 15.60 1.19 1.19 -1.06 4424 1.35 -1.03 0.11 < 0.08     
M75      300             20 06 06.20 -21 56 24.3 RGB 18.17 0.82 0.86  1.51 5216 2.76 -0.91 0.11 < 2.06     
M75      1634            20 06 06.38 -21 55 01.2 AGB 17.54 0.80 0.86  0.88 5311 2.50 -1.23 0.11 < 1.83     
M75      222             20 06 06.86 -21 56 56.8 RGB 17.29 0.95 0.96  0.63 4962 2.30 -1.02 0.11 < 1.36     
M75      1575            20 06 06.88 -21 54 48.8 RGB 16.17 1.08 1.08 -0.49 4619 1.69 -1.01 0.11 < 0.30     
M75      1397            20 06 06.99 -21 55 54.6 AGB 16.99 0.60 0.74  0.33 5456 2.39 -1.20 0.11 < 1.36     
M75      1339            20 06 07.11 -21 53 42.0 RGB 18.11 0.87 0.94  1.45 5014 2.66 -1.09 0.11 < 1.72     
M75      2049            20 06 07.40 -21 55 49.6 RGB 19.25      0.74  2.59 5696 3.33 -1.27 0.14 < 2.57     
M75      769             20 06 07.43 -21 53 52.4 RGB 18.81 0.81 0.91  2.15 5090 2.99 -1.02 0.11 < 2.20     
M75      846             20 06 07.49 -21 53 10.9 RGB 18.18 0.84 0.90  1.52 5099 2.73 -1.22 0.11 < 2.10     
M75      427             20 06 07.59 -21 55 43.5 RGB 17.11 0.93 0.94  0.45 4924 2.24 -1.03 0.11 < 1.43     
M75      1348            20 06 07.66 -21 52 28.8 RGB 18.55 0.78 0.89  1.89 5147 2.89 -0.98 0.11 < 2.18     
M75      277             20 06 07.67 -21 56 31.3 AGB 17.20 0.71 0.80  0.54 5367 2.41 -1.08 0.11 < 1.45     
M75      266             20 06 07.68 -21 56 35.6 RGB 19.32 0.79 0.71  2.66 5780 3.39 -0.79 0.14 < 3.35     
M75      435             20 06 07.68 -21 55 38.6 RGB 19.08 0.58 0.80  2.42 5465 3.20 -1.43 0.19 < 3.11     
M75      1899            20 06 07.85 -21 55 31.8 RGB 19.68      0.83  3.02 5308 3.42 -0.63 0.11 < 1.88     
M75      876             20 06 07.92 -21 52 45.4 RGB 15.48 1.27 1.25 -1.18 4344 1.24 -1.06 0.11 < 0.42     
M75      336             20 06 07.99 -21 56 09.6 RGB 18.63 0.73 0.85  1.97 5289 2.96 -0.86 0.12 < 2.02     
M75      619             20 06 08.03 -21 54 41.5 RGB 18.18 0.87 0.91  1.52 5058 2.72 -0.95 0.11 < 2.62     
M75      1605            20 06 08.23 -21 53 15.5 RGB 17.89 0.94 0.95  1.23 4959 2.55 -1.04 0.11 < 1.51     
M75      1273            20 06 08.31 -21 54 49.2 AGB 17.25 0.75 0.82  0.59 5353 2.42 -0.95 0.11 < 1.53     
M75      858             20 06 08.40 -21 53 00.2 AGB 17.22 0.52 0.63  0.56 5959 2.57 -1.17 0.11 < 2.00     
M75      68              20 06 08.57 -21 59 41.3 RGB 19.47 0.78 0.85  2.81 5248 3.32 -1.00 0.11 < 1.58     
M75      1151            20 06 08.58 -21 56 15.6 RGB 18.45 0.77 0.79  1.78 5467 2.94 -0.83 0.12 < 2.88     
M75      308             20 06 08.75 -21 56 20.1 RGB 19.25 0.74 0.89  2.59 5149 3.19 -1.10 0.13 < 2.63     
M75      478             20 06 08.86 -21 55 30.2 AGB 17.28 0.55 0.60  0.62 6025 2.63 -1.08 0.11 < 2.14     
M75      1425            20 06 08.90 -21 53 53.1 RGB 18.73 0.80 0.87  2.07 5184 2.98 -0.99 0.11 < 2.22     
M75      701             20 06 09.04 -21 54 21.0 RGB 18.74 0.90 0.85  2.08 5255 3.01 -1.01 0.12 < 1.98     
M75      153             20 06 09.11 -21 57 47.9 RGB 18.84 0.77 0.82  2.18 5369 3.08 -0.83 0.11 < 2.40     
M75      573             20 06 09.30 -21 54 56.2 RGB 17.37 0.94 0.98  0.71 4901 2.31 -1.02 0.11 < 1.33     
M75      958             20 06 09.92 -21 51 12.0 RGB 17.24 0.93 0.99  0.58 4878 2.25 -1.06 0.11 < 1.12     
M75      290             20 06 10.00 -21 56 26.1 RGB 17.11 0.99 0.95  0.45 4911 2.23 -0.99 0.11 < 1.11     
M75      2243            20 06 10.13 -21 56 10.0 RGB 19.96      0.83  3.30 5350 3.54 -1.01 0.14 < 2.95     
M75      124             20 06 10.50 -21 58 29.5 RGB 17.41 0.94 0.96  0.75 4963 2.35 -0.93 0.11 < 1.64     
M75      2132            20 06 10.53 -21 56 27.8 RGB 19.67      0.70  3.01 5851 3.57 -0.69 0.14 < 3.65     
M75      320             20 06 10.62 -21 56 17.2 RGB 19.48      0.66  2.82 5965 3.52 -0.82 0.14 < 3.09     
M75      1598            20 06 10.63 -21 54 25.9 RGB 19.58 0.89 0.76  2.92 5623 3.46 -0.60 0.22 < 3.78     
M75      2180            20 06 10.64 -21 57 32.8 RGB 19.56 0.93 0.84  2.89 5296 3.36 -1.01 0.12 < 2.75     
M75      1126            20 06 10.80 -21 57 02.8 AGB 17.31 0.69 0.69  0.65 5713 2.55 -1.09 0.11 < 1.63     
M75      1755            20 06 10.83 -21 54 30.7 RGB 18.85 0.89 0.83  2.19 5310 3.07 -0.95 0.12 < 1.86     
M75      73              20 06 11.09 -21 59 32.2 RGB 19.05 0.87 0.80  2.39 5436 3.18 -0.89 0.11 < 1.29     
M75      726             20 06 11.43 -21 54 11.5 RGB 18.53 0.88 0.85  1.87 5255 2.92 -1.02 0.11 < 2.35     
M75      333             20 06 11.44 -21 56 14.1 AGB 17.24 0.71 0.74  0.58 5536 2.49 -1.17 0.11 < 1.71     
M75      299             20 06 11.48 -21 56 24.7 RGB 19.55      0.79  2.89 5516 3.41 -0.97 0.12 < 2.58     
M75      762             20 06 11.66 -21 53 54.3 RGB 18.45 0.80 0.89  1.79 5109 2.85 -1.17 0.11 < 2.10     
M75      201             20 06 11.72 -21 57 08.9 AGB 17.29 0.63 0.72  0.63 5620 2.53 -1.15 0.11 < 1.31     
M75      2414            20 06 11.77 -21 57 38.8 RGB 19.27 0.94 0.69  2.61 5838 3.39 -0.67 0.12 < 2.35     
M75      2252            20 06 11.91 -21 55 55.3 RGB 19.57 0.90 0.73  2.91 5722 3.49 -1.07 0.13 < 2.62     
M75      291             20 06 12.15 -21 56 26.1 RGB 17.48 0.95 0.92  0.82 4978 2.42 -1.03 0.11 < 1.47     
M75      459             20 06 12.23 -21 55 34.0 RGB 18.46 0.90 0.87  1.80 5201 2.87 -0.94 0.11 < 2.22     
M75      238             20 06 12.23 -21 56 48.3 RGB 19.68      0.68  3.02 5912 3.59 -1.21 0.14 < 2.76     
M75      486             20 06 12.73 -21 55 27.1 RGB 15.33 1.30 1.26 -1.33 4322 1.17 -1.02 0.11 < 0.18     
M75      1106            20 06 12.94 -21 57 59.3 AGB 17.14 0.74 0.79  0.48 5387 2.40 -1.15 0.11 < 1.50     
M75      214             20 06 13.17 -21 57 01.7 AGB 17.32 0.69 0.77  0.66 5447 2.49 -1.08 0.11 < 1.49     
M75      2230            20 06 13.29 -21 56 20.1 RGB 19.01 0.84 0.80  2.35 5471 3.17 -0.92 0.11 < 2.24     
M75      606             20 06 14.04 -21 54 47.2 RGB 18.79 0.81 0.84  2.13 5310 3.04 -0.96 0.12 < 2.02     
M75      1610            20 06 14.11 -21 59 11.5 RGB 19.25 0.96 0.83  2.59 5362 3.25 -0.78 0.11 < 2.39     
M75      177             20 06 14.63 -21 57 30.1 RGB 18.21 0.81 0.85  1.55 5229 2.79 -1.02 0.11 < 1.80     
M75      159             20 06 14.82 -21 57 42.9 RGB 17.24 0.89 0.94  0.58 4944 2.30 -0.98 0.11 < 1.37     
M75      1131            20 06 15.80 -21 56 50.3 RGB 19.46      0.83  2.80 5357 3.33 -1.05 0.12 < 2.23     
M75      1109            20 06 16.58 -21 57 53.2 RGB 18.45 0.89 0.87  1.79 5206 2.87 -0.97 0.11 < 1.79     
M75      1860            20 06 17.29 -21 56 26.6 RGB 19.70      0.90  3.04 5111 3.36 -1.14 0.12 < 2.36     
M75      1099            20 06 17.57 -21 58 25.5 RGB 18.93 0.72 0.87  2.27 5199 3.07 -1.18 0.11 < 2.25     
M75      1441            20 06 19.21 -22 00 10.2 RGB 19.94      0.82  3.28 5356 3.54 -1.11 0.12 < 2.13     
M75      165             20 06 19.35 -21 57 38.3 RGB 19.71      0.85  3.04 5276 3.41 -0.97 0.11 < 2.07     
M75      989             20 06 19.57 -21 50 26.5 RGB 19.30 0.69 0.93  2.64 5036 3.18 -1.29 0.12 < 2.25     
M75      2147            20 06 21.13 -22 00 51.4 RGB 19.79      0.74  3.13 5686 3.57 -0.71 0.12 < 3.29     
NGC 7006 An08-2648       21 01 20.48 +16 14 10.3 RGB 20.59 0.58 0.83  2.49 5412 3.20 -1.43 0.15 < 2.63     
NGC 7006 An08-2398       21 01 20.70 +16 12 34.1 RGB 19.29 0.76 0.91  1.19 5031 2.58 -1.74 0.11 < 1.91     
NGC 7006 An08-2675       21 01 22.67 +16 14 33.0 RGB 21.05 0.61 0.89  2.95 4996 3.33 -1.93 0.18 < 2.13     
NGC 7006 An08-2053       21 01 24.38 +16 11 42.5 RGB 19.56 0.68 0.86  1.46 5211 2.74 -1.55 0.12 < 2.17     
NGC 7006 An08-2215       21 01 25.20 +16 12 10.6 RGB 19.55 0.72 0.92  1.45 5005 2.68 -1.59 0.11 < 1.87     
NGC 7006 An08-2538       21 01 25.77 +16 13 46.6 RGB 20.11 0.74 0.83  2.02 5226 3.00 -1.71 0.13 < 2.36     
NGC 7006 NOMAD_102       21 01 25.85 +16 10 23.3 RGB 16.46 1.17 1.25 -1.64 4374 1.06 -1.57 0.11 < 0.81     
NGC 7006 An08-2089       21 01 25.99 +16 11 54.8 RGB 19.97 0.65 0.80  1.88 5191 2.96 -1.88 0.14 < 1.96     
NGC 7006 An08-1791       21 01 26.78 +16 11 30.3 RGB 16.36 1.12 1.31 -1.73 4315 0.96 -1.59 0.11 < 0.57     
NGC 7006 An08-1701       21 01 26.93 +16 11 24.2 RGB 17.23 0.88 1.06 -0.86 4720 1.57 -1.67 0.11 < 0.86     
NGC 7006 NOMAD_100       21 01 27.25 +16 10 13.2 RGB 16.70 1.12 1.21 -1.39 4424 1.19 -1.51 0.11 < 1.09     
NGC 7006 An08-522        21 01 27.28 +16 10 13.1 RGB 16.75 1.06 1.29 -1.35 4359 1.13 -1.62 0.11 <-0.33     
NGC 7006 An08-2228       21 01 27.41 +16 12 24.7 RGB 17.34 0.87 1.04 -0.76 4743 1.63 -1.62 0.11 < 0.79     
NGC 7006 An08-1866       21 01 27.61 +16 11 40.9 RGB 17.29 0.94 1.14 -0.81 4547 1.49 -1.63 0.11 < 0.63     
NGC 7006 An08-1074       21 01 27.82 +16 10 55.6 RGB 16.51 1.11 1.34 -1.59 4306 0.98 -1.54 0.11 < 0.16     
NGC 7006 An08-1943       21 01 28.42 +16 11 51.2 RGB 18.59 0.78 0.94  0.50 4933 2.26 -1.67 0.11 < 1.98     
NGC 7006 An08-2145       21 01 28.71 +16 12 15.6 RGB 20.31 0.69 0.76  2.21 5535 3.14 -1.42 0.15 < 2.09     
NGC 7006 An08-1600       21 01 28.90 +16 11 27.7 AGB 16.21 1.00 1.21 -1.89 4386 1.01 -1.63 0.11 <-0.17     
NGC 7006 NOMAD_113       21 01 28.98 +16 12 40.2 RGB 16.65 1.05 1.16 -1.44 4519 1.23 -1.69 0.11 < 0.78     
NGC 7006 NOMAD_82        21 01 29.05 +16 10 28.5 RGB 16.86 1.06 1.17 -1.23 4477 1.30 -1.51 0.11 < 0.82     
NGC 7006 An08-1155       21 01 29.08 +16 11 05.8 AGB 16.09 0.96 1.14 -2.01 4430 1.04 -1.59 0.11 < 0.50     
NGC 7006 An08-1481       21 01 29.11 +16 11 21.6 RGB 17.70 0.77 0.97 -0.40 5044 1.87 -1.70 0.11 < 1.18     
NGC 7006 NOMAD_21        21 01 29.17 +16 11 29.7 RGB 16.28 1.18 1.26 -1.81 4340 0.97 -1.52 0.11 < 0.54     
NGC 7006 An08-814        21 01 29.18 +16 10 46.5 RGB 15.65 1.37 1.59 -2.45 3852 0.39 -1.40 0.11 <-1.39     
NGC 7006 NOMAD_3         21 01 29.27 +16 11 20.6 AGB 16.26 0.90 1.03 -1.83 4639 1.23 -1.28 0.11 < 0.83     
NGC 7006 An08-731        21 01 29.47 +16 10 42.1 RGB 16.03 1.13 1.32 -2.07 4428 0.82 -1.59 0.11 < 0.11     
NGC 7006 An08-13         21 01 29.68 +16 08 13.7 RGB 19.24 0.76 0.92  1.14 4992 2.54 -1.64 0.11 < 2.16     
NGC 7006 NOMAD_16        21 01 29.97 +16 11 02.6 AGB 15.95 1.10 1.20 -2.15 4340 0.92 -1.52 0.11 < 0.61     
NGC 7006 NOMAD_93        21 01 30.03 +16 12 09.1 RGB 17.51 0.94 1.07 -0.59 4642 1.66 -1.59 0.11 < 1.29     
NGC 7006 NOMAD_31        21 01 30.11 +16 10 56.7 RGB 17.80 0.79 0.97 -0.29 4855 1.90 -1.27 0.12 < 2.19     
NGC 7006 V19_NOMAD       21 01 30.18 +16 10 52.0 RGB 16.76 0.96 1.11 -1.34 4571 1.33 -1.64 0.11 < 0.85     
NGC 7006 An08-869        21 01 30.41 +16 10 56.1 RGB 16.84 0.94 1.12 -1.25 4558 1.34 -1.64 0.11 < 0.55     
NGC 7006 An08-411        21 01 30.51 +16 10 15.9 RGB 16.93 0.97 1.15 -1.16 4597 1.34 -1.61 0.11 < 0.36     
NGC 7006 An08-2391       21 01 30.75 +16 13 21.0 RGB 19.49 0.75 0.90  1.40 5031 2.67 -1.62 0.11 < 1.51     
NGC 7006 An08-1360       21 01 30.81 +16 11 23.6 RGB 15.74 1.38 1.59 -2.36 3868 0.41 -1.44 0.11  -0.69 0.17
NGC 7006 NOMAD_135       21 01 30.92 +16 13 08.3 RGB 16.96 1.05 1.16 -1.13 4479 1.34 -1.57 0.11 < 1.17     
NGC 7006 An08-2351       21 01 30.92 +16 13 08.8 RGB 16.99 1.00 1.19 -1.10 4467 1.32 -1.60 0.11 < 0.52     
NGC 7006 An08-935        21 01 30.94 +16 11 03.5 RGB 17.47 0.83 1.03 -0.63 4758 1.70 -1.69 0.11 < 0.99     
NGC 7006 NOMAD_51        21 01 31.32 +16 11 13.5 RGB 16.05 1.28 1.34 -2.04 4220 0.80 -1.45 0.11 < 0.54     
NGC 7006 An08-610        21 01 31.38 +16 10 40.8 RGB 20.59 0.57 0.71  2.49 5814 3.32 -1.36 0.22 < 2.61     
NGC 7006 An08-237        21 01 31.49 +16 09 44.7 RGB 21.01 0.63 0.71  2.91 5621 3.51 -1.59 0.22 < 2.67     
NGC 7006 I-1_NOMAD       21 01 31.73 +16 11 25.7 RGB 17.83 0.84 1.01 -0.27 4794 1.86 -1.60 0.12 < 2.06     
NGC 7006 II-93_NOMAD     21 01 31.76 +16 11 41.2 RGB 16.17 1.27 1.32 -1.92 4281 0.86 -1.56 0.11 < 0.32     
NGC 7006 NOMAD_108       21 01 32.00 +16 12 21.9 RGB 16.88 1.06 1.15 -1.21 4487 1.32 -1.62 0.11 < 0.69     
NGC 7006 An08-2316       21 01 32.13 +16 13 05.7 RGB 20.21 0.67 0.94  2.12 4943 2.94 -1.85 0.13 < 2.56     
NGC 7006 An08-548        21 01 32.14 +16 10 39.3 RGB 18.53 0.78 0.95  0.44 4955 2.23 -1.49 0.11 < 1.37     
NGC 7006 An08-650        21 01 32.15 +16 10 48.7 RGB 17.88 0.77 0.93 -0.22 5030 1.98 -1.60 0.11 < 0.82     
NGC 7006 An08-2265       21 01 32.26 +16 12 55.1 RGB 19.77 0.74 0.85  1.68 5246 2.83 -1.59 0.13 < 2.54     
NGC 7006 An08-191        21 01 33.34 +16 09 41.2 RGB 20.28 0.69 0.83  2.19 5272 3.07 -1.42 0.13 < 2.43     
NGC 7006 NOMAD_99        21 01 33.70 +16 11 35.4 RGB 17.86 0.72 0.91 -0.24 5115 1.99 -1.47 0.13 < 2.74     
NGC 7006 NOMAD_129       21 01 34.06 +16 09 49.0 AGB 16.17 1.12 1.19 -1.93 4466 1.00 -1.52 0.11 < 0.65     
NGC 7006 An08-64         21 01 34.68 +16 09 03.8 RGB 19.70 0.73 0.85  1.60 5193 2.80 -1.53 0.12 < 1.93     
NGC 7006 An08-244        21 01 36.22 +16 10 09.7 RGB 20.70 0.81 0.84  2.61 5192 3.24 -1.69 0.16 < 1.99     
M15      6724            21 29 19.60 +12 11 25.3 RGB 18.14 0.54 0.70  3.02 5796 3.58 -2.46 0.18 < 2.43     
M15      8830            21 29 27.94 +12 11 42.0 RGB 17.25 0.60 0.73  2.13 5475 3.14 -2.46 0.11 < 1.71     
M15      8920            21 29 28.21 +12 10 15.6 RGB 17.38 0.58 0.71  2.25 5428 3.22 -2.58 0.11 < 1.12     
M15      9217            21 29 29.16 +12 09 38.7 RGB 17.74 0.56 0.71  2.61 5518 3.39 -2.47 0.12 < 1.81     
M15      10584           21 29 32.99 +12 09 04.6 RGB 17.24 0.60 0.76  2.12 5450 3.11 -2.52 0.12 < 1.68     
M15      10618           21 29 33.06 +12 09 54.0 RGB 16.79 0.64 0.76  1.67 5389 2.92 -2.29 0.11 < 1.68     
M15      10783           21 29 33.51 +12 09 20.4 RGB 17.49 0.60 0.70  2.37 5590 3.28 -2.31 0.11 < 1.92     
M15      11520           21 29 35.26 +12 07 58.4 RGB 18.10 0.54 0.67  2.98 5873 3.60 -2.48 0.16 < 2.15     
M15      11998           21 29 36.32 +12 08 23.6 RGB 17.76 0.57 0.74  2.64 5621 3.36 -2.45 0.12 < 2.03     
M15      12291           21 29 36.96 +12 07 47.3 RGB 16.86 0.62 0.80  1.74 5335 2.92 -2.59 0.12 < 1.56     
M15      12418           21 29 37.20 +12 08 09.3 RGB 16.12 0.68 0.82  1.00 5226 2.58 -2.52 0.11 < 1.35     
M15      12846           21 29 38.04 +12 11 58.5 RGB 14.96 0.70 0.88 -0.16 4977 2.07 -2.63 0.11 < 1.05     
M15      13080           21 29 38.53 +12 11 22.6 RGB 18.00 0.51 0.69  2.88 5749 3.52 -2.16 0.12 < 2.27     
M15      13196           21 29 38.76 +12 11 53.4 RGB 13.88 0.83 1.03 -1.24 4720 1.46 -2.51 0.11 < 0.13     
M15      13388           21 29 39.10 +12 08 55.3 RGB 17.00 0.59 0.78  1.87 5394 2.99 -2.51 0.11 < 1.34     
M15      13701           21 29 39.63 +12 08 43.0 RGB 17.25 0.61 0.78  2.12 5478 3.10 -2.54 0.13 < 1.87     
M15      14395           21 29 40.88 +12 10 03.6 RGB 17.74 0.57 0.74  2.61 5607 3.35 -2.32 0.12 < 1.96     
M15      14696           21 29 41.39 +12 10 23.2 RGB 17.06 0.59 0.75  1.93 5322 3.04 -2.44 0.12 < 1.54     
M15      14893           21 29 41.74 +12 09 53.6 RGB 18.05 0.54 0.70  2.93 5780 3.53 -2.44 0.13 < 2.22     
M15      15309           21 29 42.37 +12 08 47.6 RGB 17.95 0.56 0.75  2.83 5628 3.43 -2.50 0.13 < 2.36     
M15      15625           21 29 42.83 +12 09 30.5 RGB 16.70 0.63 0.82  1.58 5270 2.83 -2.54 0.11 < 1.49     
M15      15681           21 29 42.91 +12 10 57.3 RGB 17.08 0.61 0.79  1.95 5276 3.02 -2.39 0.11 < 1.45     
M15      16135           21 29 43.55 +12 10 03.7 RGB 14.12 0.80 0.97 -1.00 4987 1.63 -2.36 0.11 < 0.86     
M15      16461           21 29 44.03 +12 10 45.6 RGB 16.88 0.64 0.84  1.75 5278 2.89 -2.51 0.11 < 1.50     
M15      16663           21 29 44.28 +12 08 53.0 RGB 18.07 0.56 0.72  2.95 5731 3.52 -2.20 0.13 < 2.19     
M15      16999           21 29 44.75 +12 10 00.7 RGB 18.08 0.63 0.76  2.96 5565 3.48 -2.43 0.13 < 2.28     
M15      17088           21 29 44.85 +12 08 24.2 RGB 16.25 0.65 0.87  1.13 5249 2.60 -2.57 0.11 < 1.50     
M15      17122           21 29 44.89 +12 09 21.1 RGB 16.84 0.59 0.84  1.71 5249 2.87 -2.60 0.11 < 1.57     
M15      17175           21 29 44.96 +12 10 40.8 RGB 17.34 0.61 0.79  2.22 5389 3.13 -2.33 0.11 < 1.27     
M15      18519           21 29 46.53 +12 08 58.9 RGB 16.64 0.59 0.90  1.52 5210 2.74 -2.51 0.11 < 1.30     
M15      19069           21 29 47.17 +12 09 55.6 RGB 17.21 0.57 0.84  2.08 5257 3.03 -2.56 0.12 < 1.76     
M15      19096           21 29 47.19 +12 10 19.9 RGB 17.73 0.49 0.80  2.61 5447 3.29 -2.49 0.12 < 1.47     
M15      21059           21 29 49.16 +12 09 04.1 RGB 14.77 0.66 0.89 -0.36 5165 1.98 -2.47 0.11 < 0.92     
M15      21453           21 29 49.53 +12 10 42.1 RGB 17.30 0.55 0.81  2.18 5414 3.10 -2.46 0.12 < 1.67     
M15      NOMAD_1366      21 29 49.88 +12 14 06.1 RGB 15.19 0.71 0.90  0.07 5116 2.14 -2.40 0.18 < 2.19     
M15      K146            21 29 49.94 +12 08 04.8 RGB 13.34 0.97 1.16 -1.79 4502 1.11 -2.50 0.11 < 0.27     
M15      NOMAD_1001      21 29 50.17 +12 07 52.2 RGB 14.88 0.71 0.97 -0.24 4914 1.94 -2.62 0.12 < 1.21     
M15      NOMAD_744       21 29 50.29 +12 09 02.7 AGB 13.98 0.76 0.95 -1.14 5046 1.60 -2.47 0.11 < 1.02     
M15      22525           21 29 50.51 +12 10 52.0 RGB 17.50 0.57 0.78  2.38 5516 3.21 -2.29 0.11 < 1.61     
M15      22822           21 29 50.80 +12 09 51.9 RGB 16.25 0.63 0.86  1.13 5220 2.60 -2.47 0.11 < 1.49     
M15      K169            21 29 50.81 +12 11 30.0 RGB 13.25 1.01 1.18 -1.87 4537 1.06 -2.40 0.11 <-0.03     
M15      23312           21 29 51.30 +12 11 01.2 RGB 17.75 1.81 0.59  2.63 4917 3.52 -2.70 0.11 < 0.67     
M15      NOMAD_559       21 29 51.33 +12 09 38.6 RGB 15.21 0.70 0.93  0.09 5045 2.11 -2.56 0.11 < 1.20     
M15      23362           21 29 51.34 +12 09 24.2 AGB 15.64 0.42 0.63  0.51 6282 2.57 -2.49 0.11 < 1.74     
M15      23523           21 29 51.49 +12 10 07.0 RGB 16.06 0.63 0.86  0.93 5223 2.52 -2.39 0.11 < 1.19     
M15      23777           21 29 51.71 +12 09 09.2 RGB 15.89 0.64 0.84  0.77 5209 2.47 -2.43 0.11 < 1.10     
M15      NOMAD_854       21 29 52.43 +12 07 58.6 RGB 14.88 0.75 0.93 -0.24 4997 1.99 -2.42 0.11 < 1.22     
M15      NOMAD_794       21 29 52.70 +12 11 53.4 RGB 15.26 0.70 0.88  0.14 5082 2.18 -2.48 0.11   1.32 0.17
M15      25664           21 29 53.15 +12 10 12.2 RGB 16.74 0.61 0.83  1.61 5317 2.84 -2.50 0.11 < 1.67     
M15      26310           21 29 53.60 +12 09 11.0 RGB 13.15 1.06 1.14 -1.97 4471 1.07 -2.41 0.11 <-0.00     
M15      NOMAD_295       21 29 53.70 +12 09 43.3 RGB 14.33 0.81 1.00 -0.80 4809 1.68 -2.44 0.11 < 0.45     
M15      NOMAD_320       21 29 53.73 +12 10 30.4 RGB 14.54 0.69 0.91 -0.58 5030 1.87 -2.62 0.11 < 0.67     
M15      NOMAD_272       21 29 53.77 +12 10 03.3 RGB 14.53 0.79 0.99 -0.59 4859 1.78 -2.45 0.11 < 0.76     
M15      K288            21 29 53.78 +12 10 20.1 RGB 13.45 0.94 1.12 -1.68 4555 1.20 -2.45 0.11 <-0.31     
M15      NOMAD_340       21 29 54.07 +12 09 15.7 RGB 14.43 0.79 0.98 -0.69 4858 1.74 -2.49 0.11 < 0.71     
M15      K341            21 29 54.90 +12 13 22.5 RGB 12.58 1.18 1.31 -2.54 4254 0.67 -2.49 0.11 <-0.16     
M15      28649           21 29 55.09 +12 09 36.4 AGB 15.47 0.29 0.44  0.35 6516 2.68 -2.35 0.12 < 4.88     
M15      NOMAD_155       21 29 55.09 +12 10 14.9 RGB 13.21 0.98 1.17 -1.92 4620 1.05 -2.56 0.11 < 0.42     
M15      28712           21 29 55.12 +12 09 33.9 RGB 13.71 0.93 1.03 -1.41 4673 1.40 -2.42 0.11 < 0.23     
M15      28694           21 29 55.12 +12 10 15.2 AGB 12.28 1.25 1.15 -2.84 4683 0.73 -2.54 0.12 < 1.02     
M15      28702           21 29 55.12 +12 10 10.9 RGB 18.26 0.47 0.75  3.14 5539 3.57 -2.38 0.14 < 1.75     
M15      28721           21 29 55.13 +12 10 22.8 AGB 15.56 0.28 0.50  0.43 6427 2.65 -2.33 0.12 < 1.94     
M15      28805           21 29 55.18 +12 11 34.6 RGB 14.21 0.84 0.95 -0.91 4836 1.69 -2.52 0.11 < 0.40     
M15      29005           21 29 55.28 +12 09 43.9 RGB 14.99 0.74 0.95 -0.13 4871 2.00 -2.42 0.11 < 0.61     
M15      29378           21 29 55.49 +12 09 17.2 RGB 14.42 0.81 0.96 -0.70 4867 1.77 -2.45 0.11 < 0.61     
M15      29380           21 29 55.49 +12 09 17.2 RGB 14.40 0.82 0.97 -0.72 4859 1.74 -2.46 0.11 < 0.31     
M15      NOMAD_955       21 29 55.61 +12 12 42.2 RGB 13.20 1.00 1.12 -1.92 4505 1.11 -2.41 0.11 <-0.16     
M15      NOMAD_580       21 29 55.64 +12 11 42.2 RGB 15.38 0.71 0.85  0.26 5162 2.26 -2.34 0.11 < 1.42     
M15      NOMAD_89        21 29 55.74 +12 09 58.9 RGB 14.41 0.73 0.93 -0.71 5018 1.79 -2.56 0.11 < 0.56     
M15      29918           21 29 55.76 +12 09 59.2 AGB 14.20 0.73 0.92 -0.92 5015 1.73 -2.58 0.11 < 0.59     
M15      29975           21 29 55.79 +12 10 41.5 AGB 15.02 0.64 0.81 -0.10 5042 2.17 -2.47 0.11   1.20 0.14
M15      30427           21 29 56.00 +12 10 01.9 RGB 14.44 0.78 0.98 -0.68 4859 1.74 -2.54 0.11 < 0.95     
M15      30786           21 29 56.15 +12 09 45.3 RGB 14.84 0.76 0.94 -0.29 4954 1.95 -2.57 0.11 < 1.06     
M15      K431            21 29 56.16 +12 12 33.7 RGB 12.77 1.11 1.22 -2.35 4352 0.84 -2.49 0.11 <-0.32     
M15      31043           21 29 56.25 +12 09 27.7 RGB 13.67 0.95 1.08 -1.45 4671 1.33 -2.36 0.11 < 0.28     
M15      31227           21 29 56.32 +12 09 54.8 RGB 13.21 1.07 1.16 -1.91 4470 1.06 -2.49 0.11 <-0.45     
M15      31911           21 29 56.56 +12 09 28.0 RGB 15.08 0.74 0.91 -0.04 5027 2.09 -2.43 0.11   1.26 0.12
M15      NOMAD_363       21 29 56.65 +12 08 44.2 RGB 14.97 0.76 0.93 -0.15 5000 2.02 -2.49 0.11 < 1.32     
M15      32206           21 29 56.66 +12 09 52.0 AGB 14.81 0.60 0.82 -0.31 5542 2.08 -2.61 0.11 < 1.19     
M15      32243           21 29 56.67 +12 08 44.5 RGB 14.85 0.71 0.90 -0.27 4962 2.00 -2.46 0.11 < 0.84     
M15      NOMAD_1069      21 29 56.72 +12 13 10.5 RGB 14.37 0.79 0.96 -0.75 4861 1.74 -2.49 0.11 < 0.56     
M15      32422           21 29 56.73 +12 10 07.9 RGB 15.09 0.63 0.89 -0.03 5142 2.11 -2.70 0.11 < 0.89     
M15      32424           21 29 56.73 +12 10 39.1 AGB 13.77 0.83 0.94 -1.36 4808 1.53 -2.37 0.11 < 0.47     
M15      32621           21 29 56.79 +12 10 42.1 AGB 14.82 0.60 0.80 -0.30 4995 2.11 -2.40 0.11 < 1.07     
M15      33029           21 29 56.90 +12 10 26.7 RGB 14.67 0.76 0.93 -0.45 4911 1.90 -2.32 0.11 < 0.61     
M15      NOMAD_289       21 29 57.06 +12 08 53.1 RGB 13.20 1.03 1.19 -1.92 4389 1.03 -2.59 0.11 <-0.02     
M15      33889           21 29 57.17 +12 09 42.6 RGB 14.24 0.87 0.93 -0.88 4820 1.72 -2.50 0.11 < 0.14     
M15      34007           21 29 57.20 +12 10 22.7 AGB 14.76 0.67 0.85 -0.36 5248 2.02 -2.50 0.11 < 0.60     
M15      34335           21 29 57.30 +12 10 19.4 RGB 14.92 0.70 0.93 -0.21 5000 2.00 -2.46 0.11   1.12 0.12
M15      34623           21 29 57.38 +12 09 40.7 RGB 14.86 0.65 1.00 -0.26 5066 1.89 -2.69 0.11 < 0.47     
M15      34740           21 29 57.42 +12 10 38.3 RGB 12.77 1.17 1.17 -2.35 4388 0.89 -2.47 0.11 <-0.18     
M15      NOMAD_512       21 29 57.43 +12 08 21.5 RGB 14.47 0.85 0.97 -0.66 4879 1.77 -2.44 0.11 < 0.55     
M15      35329           21 29 57.59 +12 10 28.0 RGB 13.57 0.99 1.04 -1.56 4630 1.34 -2.46 0.11 <-0.06     
M15      35738           21 29 57.71 +12 10 13.9 RGB 14.29 0.79 1.05 -0.83 5002 1.60 -2.29 0.11 < 0.33     
M15      36006           21 29 57.78 +12 10 44.9 RGB 14.59 0.86 0.96 -0.53 5023 1.83 -2.53 0.11 < 0.64     
M15      36259           21 29 57.85 +12 08 53.0 RGB 17.71 0.48 0.68  2.59 5670 3.40 -2.72 0.20 < 2.78     
M15      36280           21 29 57.86 +12 09 35.7 RGB 14.79 0.71 1.01 -0.33 5221 1.85 -2.32 0.11 < 0.60     
M15      36409           21 29 57.89 +12 09 37.3 AGB 13.59 0.83 0.95 -1.54 5075 1.44 -2.65 0.11 < 0.81     
M15      36569           21 29 57.94 +12 10 17.0 RGB 13.01 1.03 1.28 -2.11 4409 0.86 -2.52 0.11 <-1.25     
M15      36835           21 29 58.02 +12 09 45.6 AGB 13.69 0.83 0.89 -1.43 4908 1.56 -2.40 0.11 < 0.57     
M15      37123           21 29 58.10 +12 10 17.3 AGB 13.82 0.80 0.90 -1.30 4875 1.60 -2.53 0.11 < 0.07     
M15      37158           21 29 58.11 +12 12 07.6 RGB 16.30 0.64 0.76  1.18 5316 2.71 -2.39 0.11   1.46 0.17
M15      37579           21 29 58.23 +12 12 10.4 AGB 15.54 0.36 0.50  0.41 6133 2.64 -2.43 0.12 < 2.27     
M15      37660           21 29 58.25 +12 10 33.2 RGB 13.79 0.79 1.05 -1.34 4713 1.41 -2.46 0.11 < 0.14     
M15      37703           21 29 58.26 +12 09 40.9 RGB 13.05 1.07 1.17 -2.07 4414 0.99 -2.40 0.11 < 0.36     
M15      NOMAD_596       21 29 58.29 +12 08 09.3 RGB 14.23 0.82 1.00 -0.89 4820 1.65 -2.44 0.11 < 0.81     
M15      37854           21 29 58.30 +12 09 54.1 RGB 15.18 0.63 0.94  0.06 4963 2.09 -2.59 0.11 < 1.39     
M15      NOMAD_371       21 29 58.36 +12 08 39.3 RGB 13.63 0.92 1.09 -1.49 4616 1.31 -2.50 0.11 < 0.40     
M15      38153           21 29 58.38 +12 09 46.4 RGB 12.43 1.33 1.38 -2.70 4246 0.54 -2.44 0.11 < 0.03     
M15      NOMAD_104       21 29 58.38 +12 10 41.7 RGB 13.85 0.84 0.98 -1.27 4780 1.51 -2.41 0.11 < 0.49     
M15      38183           21 29 58.39 +12 09 26.2 RGB 14.88 0.70 0.90 -0.24 5058 2.01 -2.54 0.11   1.16 0.13
M15      38742           21 29 58.55 +12 09 49.8 RGB 13.32 1.22 1.16 -1.80 5177 1.10 -2.73 0.11 < 0.99     
M15      38904           21 29 58.59 +12 09 17.6 RGB 13.98 0.82 1.00 -1.15 4860 1.54 -2.57 0.11 < 0.35     
M15      NOMAD_5         21 29 58.61 +12 10 07.8 AGB 13.11 0.93 1.04 -2.01 4529 1.16 -2.40 0.11 < 0.35     
M15      39370           21 29 58.73 +12 08 56.4 RGB 13.13 1.10 1.14 -1.99 4502 1.05 -2.33 0.11 <-0.55     
M15      39429           21 29 58.75 +12 08 32.5 RGB 13.76 0.93 1.04 -1.36 4673 1.41 -2.43 0.11 < 0.35     
M15      39570           21 29 58.79 +12 10 24.8 AGB 14.52 0.53 0.74 -0.60 4646 2.06 -2.76 0.11   0.89 0.13
M15      39780           21 29 58.86 +12 10 05.2 AGB 14.05 0.77 0.89 -1.08 4891 1.69 -2.46 0.11 < 0.90     
M15      NOMAD_729       21 29 58.97 +12 12 10.3 AGB 14.64 0.69 0.84 -0.48 5125 1.99 -2.54 0.11 < 1.20     
M15      40417           21 29 59.04 +12 09 52.1 RGB 15.13 0.73 0.89  0.01 4907 2.12 -2.61 0.11 < 0.81     
M15      40809           21 29 59.17 +12 10 16.0 AGB 12.89 1.16 1.07 -2.23 4790 1.04 -2.53 0.11 < 0.22     
M15      K634            21 29 59.32 +12 09 11.2 RGB 12.68 1.67 1.38 -2.44 4240 0.64 -2.44 0.11 <-0.36     
M15      41376           21 29 59.34 +12 09 11.9 RGB 12.58 1.27 1.31 -2.54 4231 0.68 -2.45 0.11 <-0.65     
M15      41405           21 29 59.35 +12 09 48.5 AGB 13.75 0.76 0.96 -1.37 4787 1.49 -2.39 0.11 < 0.62     
M15      41452           21 29 59.36 +12 08 38.5 AGB 14.54 0.68 0.84 -0.58 5259 1.95 -2.50 0.11 < 0.67     
M15      41467           21 29 59.37 +12 09 53.0 RGB 13.91 0.79 1.11 -1.21 4674 1.39 -2.66 0.11 < 0.16     
M15      41670           21 29 59.43 +12 10 11.7 AGB 13.59 0.92 0.99 -1.53 4833 1.40 -2.49 0.11 < 0.29     
M15      41792           21 29 59.48 +12 10 06.0 RGB 14.86 0.79 0.98 -0.26 5029 1.92 -2.35 0.11 < 1.13     
M15      41826           21 29 59.49 +12 09 34.8 RGB 15.00 0.76 0.93 -0.12 4969 2.03 -2.39 0.11 < 0.74     
M15      NOMAD_55        21 29 59.49 +12 10 25.5 AGB 15.38 0.36 0.67  0.25 5438 2.44 -2.34 0.15 < 1.90     
M15      42125           21 29 59.58 +12 09 48.5 RGB 14.86 0.77 1.00 -0.27 4978 1.89 -2.38 0.11 < 0.18     
M15      42594           21 29 59.73 +12 10 10.1 RGB 15.01 0.76 0.96 -0.11 5020 2.00 -2.44 0.11   1.11 0.13
M15      42926           21 29 59.83 +12 07 16.0 RGB 15.51 0.70 0.89  0.39 5096 2.27 -2.53 0.11   1.20 0.15
M15      43026           21 29 59.87 +12 09 26.1 AGB 12.68 1.14 1.10 -2.44 4538 0.93 -2.52 0.11 <-0.62     
M15      43070           21 29 59.88 +12 09 37.9 RGB 15.14 0.67 1.01  0.01 4949 1.99 -2.47 0.11   1.02 0.13
M15      43090           21 29 59.88 +12 09 37.9 RGB 14.90 0.74 0.88 -0.22 4994 2.05 -2.46 0.11   1.25 0.12
M15      NOMAD_851       21 29 59.90 +12 12 28.8 RGB 15.07 0.70 0.87 -0.05 5064 2.13 -2.42 0.11 < 1.30     
M15      43353           21 29 59.97 +12 10 12.2 RGB 14.36 0.86 0.98 -0.76 4856 1.72 -2.43 0.11 < 0.72     
M15      NOMAD_1184      21 30 00.02 +12 13 39.9 RGB 14.49 0.80 1.00 -0.64 4870 1.75 -2.37 0.11 < 0.85     
M15      43521           21 30 00.02 +12 11 26.7 RGB 15.43 0.70 0.81  0.31 5060 2.32 -2.56 0.11   1.18 0.15
M15      43593           21 30 00.05 +12 09 18.6 AGB 13.96 0.81 0.94 -1.16 4958 1.61 -2.40 0.11 < 0.41     
M15      43804           21 30 00.12 +12 09 31.9 RGB 15.13 0.71 0.90  0.00 5105 2.12 -2.37 0.11   1.08 0.16
M15      43992           21 30 00.18 +12 11 24.2 AGB 15.46 0.48 0.59  0.34 5917 2.54 -2.61 0.11 < 1.50     
M15      44027           21 30 00.19 +12 09 56.2 RGB 14.43 0.82 0.96 -0.70 4963 1.77 -2.60 0.11 < 0.80     
M15      44059           21 30 00.20 +12 10 13.7 AGB 14.65 0.56 0.71 -0.47 5452 2.13 -2.32 0.11 < 1.12     
M15      44347           21 30 00.29 +12 09 10.7 AGB 14.49 0.73 0.80 -0.63 4951 1.97 -2.41 0.11 < 0.73     
M15      44380           21 30 00.30 +12 09 41.4 AGB 12.74 1.32 1.04 -2.38 4352 1.02 -2.39 0.11 <-0.25     
M15      K702            21 30 00.33 +12 10 50.8 AGB 12.72 1.15 1.15 -2.40 4309 0.89 -2.53 0.11 <-0.12     
M15      NOMAD_467       21 30 00.38 +12 08 31.6 RGB 14.99 0.75 0.92 -0.13 5029 2.04 -2.34 0.11 < 1.24     
M15      K709            21 30 00.39 +12 07 36.0 RGB 13.37 1.13 1.15 -1.75 4534 1.13 -2.52 0.11 < 0.07     
M15      44680           21 30 00.41 +12 08 32.3 RGB 15.00 0.78 0.92 -0.12 5014 2.05 -2.39 0.11 < 1.01     
M15      44857           21 30 00.47 +12 09 09.4 RGB 14.73 0.75 0.92 -0.39 4938 1.93 -2.36 0.11 < 0.43     
M15      44973           21 30 00.51 +12 08 57.0 RGB 16.58 0.62 0.80  1.46 5321 2.80 -2.46 0.11 < 1.46     
M15      NOMAD_517       21 30 00.53 +12 11 36.9 RGB 14.01 0.86 0.98 -1.12 4813 1.58 -2.31 0.11 < 0.38     
M15      45110           21 30 00.56 +12 11 37.3 RGB 13.99 0.89 0.96 -1.13 4788 1.59 -2.38 0.11 < 0.39     
M15      45263           21 30 00.62 +12 09 55.3 RGB 14.73 0.66 0.88 -0.39 4979 1.98 -2.54 0.11 < 0.84     
M15      NOMAD_619       21 30 00.75 +12 11 49.0 RGB 15.01 0.74 0.87 -0.11 5059 2.10 -2.41 0.11 < 1.39     
M15      45688           21 30 00.76 +12 09 51.9 RGB 14.49 0.81 0.97 -0.64 4901 1.78 -2.40 0.11 < 0.60     
M15      45671           21 30 00.76 +12 09 52.0 RGB 14.39 0.81 1.02 -0.73 4815 1.68 -2.52 0.11   0.93 0.12
M15      NOMAD_209       21 30 00.83 +12 10 46.2 RGB 14.38 0.81 0.94 -0.74 4839 1.77 -2.40 0.11 < 0.35     
M15      45910           21 30 00.85 +12 09 42.6 RGB 13.99 0.90 1.09 -1.14 4763 1.44 -2.33 0.11 < 0.43     
M15      46335           21 30 00.99 +12 08 18.7 RGB 16.83 0.64 0.81  1.71 5345 2.90 -2.37 0.11 < 1.79     
M15      46494           21 30 01.06 +12 09 51.3 RGB 14.97 0.80 0.96 -0.15 4938 1.98 -2.48 0.11 < 0.77     
M15      NOMAD_809       21 30 01.14 +12 12 17.2 RGB 15.12 0.70 0.86  0.00 5109 2.16 -2.34 0.11 < 1.38     
M15      46730           21 30 01.16 +12 12 17.6 RGB 15.10 0.71 0.86 -0.03 5033 2.14 -2.36 0.11 < 1.27     
M15      46867           21 30 01.22 +12 09 40.7 AGB 14.58 0.69 0.87 -0.54 5088 1.93 -2.53 0.11 < 0.55     
M15      46995           21 30 01.27 +12 06 53.0 RGB 17.56 0.59 0.78  2.44 5491 3.23 -2.40 0.12 < 1.74     
M15      47144           21 30 01.33 +12 11 11.7 RGB 15.96 0.70 0.81  0.84 5228 2.53 -2.46 0.11   1.40 0.15
M15      47679           21 30 01.57 +12 11 06.2 RGB 15.02 0.77 0.87 -0.10 4996 2.10 -2.50 0.11   1.30 0.12
M15      47723           21 30 01.59 +12 11 10.8 RGB 15.53 0.69 0.80  0.40 5197 2.36 -2.58 0.11   1.41 0.14
M15      47804           21 30 01.63 +12 10 31.7 RGB 14.65 0.82 0.92 -0.47 4918 1.90 -2.39 0.11 < 0.37     
M15      47971           21 30 01.74 +12 10 11.8 RGB 16.95 0.62 0.86  1.83 5223 2.90 -2.71 0.12 < 1.62     
M15      47982           21 30 01.75 +12 10 18.7 RGB 14.61 0.81 0.92 -0.51 4957 1.89 -2.34 0.11 < 0.65     
M15      NOMAD_163       21 30 01.81 +12 09 48.8 RGB 14.25 0.97 1.02 -0.87 4794 1.63 -2.39 0.11 < 0.86     
M15      48194           21 30 01.87 +12 08 12.7 RGB 16.85 0.60 0.78  1.72 5392 2.93 -2.30 0.11 < 1.68     
M15      48207           21 30 01.89 +12 10 09.4 RGB 14.16 0.86 0.97 -0.96 4808 1.65 -2.48 0.11 < 0.54     
M15      48417           21 30 02.01 +12 09 16.6 RGB 17.58 0.60 0.75  2.45 5318 3.28 -2.50 0.13 < 2.39     
M15      48451           21 30 02.03 +12 10 37.5 RGB 15.24 0.75 0.86  0.12 5084 2.20 -2.43 0.11 < 0.63     
M15      K825            21 30 02.23 +12 11 21.5 RGB 12.42 1.25 1.33 -2.70 4194 0.60 -2.52 0.11 <-0.19     
M15      48790           21 30 02.28 +12 11 21.9 RGB 12.36 1.32 1.29 -2.76 4220 0.62 -2.49 0.11 <-0.46     
M15      48883           21 30 02.33 +12 08 52.2 RGB 16.40 0.65 0.80  1.28 5324 2.72 -2.36 0.11 < 1.39     
M15      48996           21 30 02.40 +12 08 29.6 RGB 17.35 0.59 0.74  2.23 5527 3.18 -2.46 0.12 < 1.64     
M15      49023           21 30 02.42 +12 08 54.6 RGB 17.41 0.54 0.73  2.29 5449 3.22 -2.71 0.12 < 1.70     
M15      49062           21 30 02.46 +12 10 27.8 RGB 16.12 0.61 0.75  0.99 5377 2.64 -2.19 0.11 < 1.55     
M15      49124           21 30 02.49 +12 06 49.3 RGB 17.27 0.60 0.82  2.15 5363 3.07 -2.50 0.11 < 1.31     
M15      NOMAD_1223      21 30 02.52 +12 13 44.6 RGB 15.04 0.74 0.95 -0.08 4973 2.02 -2.57 0.11 < 0.67     
M15      49160           21 30 02.53 +12 09 33.5 RGB 16.01 0.65 0.82  0.89 5284 2.54 -2.53 0.11 < 1.35     
M15      49202           21 30 02.55 +12 08 14.7 RGB 17.31 0.55 0.68  2.19 5559 3.23 -2.38 0.12 < 2.11     
M15      49227           21 30 02.58 +12 10 56.5 RGB 17.36 0.50 0.63  2.24 5696 3.30 -2.89 0.16 < 2.09     
M15      49283           21 30 02.62 +12 11 04.2 AGB 14.93 0.74 0.84 -0.20 5021 2.10 -2.51 0.11   1.14 0.13
M15      49325           21 30 02.66 +12 10 37.5 RGB 16.33 0.63 0.77  1.21 5269 2.72 -2.52 0.11 < 1.19     
M15      49386           21 30 02.70 +12 09 48.0 RGB 15.83 0.68 0.82  0.71 5228 2.47 -2.45 0.11 < 1.06     
M15      49428           21 30 02.74 +12 09 00.5 RGB 14.64 0.75 0.97 -0.48 4716 1.84 -2.71 0.11 < 0.90     
M15      49479           21 30 02.77 +12 10 29.2 RGB 14.22 0.86 0.96 -0.90 4773 1.68 -2.58 0.11 < 0.48     
M15      49483           21 30 02.77 +12 10 38.4 AGB 14.48 0.67 0.83 -0.65 5218 1.93 -2.47 0.11 < 0.32     
M15      49505           21 30 02.79 +12 06 56.1 RGB 13.72 0.93 1.07 -1.40 4640 1.36 -2.38 0.11 < 0.09     
M15      49658           21 30 02.91 +12 10 08.6 AGB 13.63 0.87 0.98 -1.49 4698 1.43 -2.51 0.11 < 0.47     
M15      49676           21 30 02.93 +12 09 01.1 RGB 14.81 0.68 0.87 -0.31 5150 2.03 -2.49 0.11 < 0.63     
M15      49923           21 30 03.10 +12 07 18.2 RGB 16.84 0.60 0.78  1.72 5376 2.92 -2.22 0.11 < 1.46     
M15      49936           21 30 03.12 +12 10 22.2 RGB 14.46 0.81 0.93 -0.66 4933 1.81 -2.63 0.11 < 0.37     
M15      K875            21 30 03.16 +12 13 28.9 RGB 13.82 0.83 1.03 -1.30 4859 1.44 -2.43 0.11 < 0.78     
M15      50051           21 30 03.21 +12 10 05.8 AGB 14.56 0.71 0.86 -0.56 5098 1.93 -2.56 0.11 < 0.65     
M15      50074           21 30 03.23 +12 09 10.0 RGB 16.15 0.66 0.81  1.03 5292 2.61 -2.30 0.11   1.41 0.17
M15      50124           21 30 03.27 +12 10 11.1 RGB 15.08 0.75 0.90 -0.04 4982 2.10 -2.47 0.11   1.19 0.11
M15      50251           21 30 03.35 +12 07 25.5 RGB 16.92 0.58 0.76  1.80 5476 2.98 -2.57 0.11 < 1.50     
M15      50441           21 30 03.50 +12 10 04.3 RGB 13.83 0.88 0.98 -1.30 4794 1.50 -2.25 0.11 < 0.44     
M15      50825           21 30 03.82 +12 09 58.2 RGB 17.60 0.66 0.83  2.47 5350 3.20 -2.34 0.11 < 1.76     
M15      50935           21 30 03.92 +12 10 53.0 RGB 15.08 0.76 0.86 -0.04 5104 2.14 -2.40 0.11 < 1.23     
M15      51057           21 30 04.02 +12 08 58.1 RGB 14.58 0.81 0.94 -0.54 4847 1.85 -2.46 0.11 < 0.06     
M15      51102           21 30 04.06 +12 09 09.5 RGB 17.35 0.50 0.64  2.23 5620 3.28 -2.35 0.12 < 1.79     
M15      51265           21 30 04.19 +12 09 35.6 RGB 17.35 0.62 0.76  2.23 5467 3.17 -2.37 0.11 < 1.84     
M15      51266           21 30 04.20 +12 10 31.2 RGB 17.58 0.61 0.61  2.46 5561 3.42 -2.33 0.12 < 2.31     
M15      51303           21 30 04.22 +12 08 27.9 RGB 14.13 0.82 0.95 -1.00 4909 1.66 -2.53 0.11 < 0.26     
M15      51389           21 30 04.30 +12 09 25.0 RGB 16.48 0.66 0.80  1.36 5342 2.75 -2.52 0.11 < 1.32     
M15      51906           21 30 04.77 +12 11 10.6 RGB 13.79 0.90 1.01 -1.33 4742 1.46 -2.49 0.11 < 0.51     
M15      51962           21 30 04.83 +12 11 47.4 RGB 14.16 0.82 0.95 -0.97 4847 1.67 -2.40 0.11 < 0.10     
M15      52029           21 30 04.88 +12 11 07.3 RGB 13.93 0.87 1.00 -1.19 4795 1.53 -2.44 0.11 < 0.40     
M15      52035           21 30 04.88 +12 10 53.4 RGB 15.88 0.66 0.80  0.76 5267 2.51 -2.30 0.11 < 1.47     
M15      52099           21 30 04.92 +12 09 22.8 RGB 17.72 0.39 0.52  2.60 6366 3.59 -3.03 0.30 < 2.78     
M15      52365           21 30 05.17 +12 10 04.5 AGB 14.01 0.82 0.94 -1.12 4904 1.62 -2.46 0.11 < 0.52     
M15      52519           21 30 05.31 +12 06 40.2 RGB 17.01 0.67 0.82  1.89 5406 2.97 -2.56 0.11 < 1.73     
M15      52735           21 30 05.53 +12 10 22.9 RGB 17.42 0.54 0.72  2.30 5517 3.23 -2.59 0.12 < 1.70     
M15      52771           21 30 05.57 +12 08 33.0 RGB 15.92 0.70 0.85  0.80 5197 2.48 -2.41 0.11 < 0.80     
M15      52908           21 30 05.72 +12 10 16.0 RGB 13.84 0.90 1.00 -1.28 4705 1.49 -2.44 0.11 < 0.32     
M15      52946           21 30 05.76 +12 09 16.7 RGB 16.29 0.60 0.76  1.17 5365 2.71 -2.34 0.11 < 1.67     
M15      53185           21 30 06.02 +12 12 15.7 RGB 17.29 0.52 0.77  2.17 5456 3.13 -2.53 0.13 < 2.01     
M15      53441           21 30 06.30 +12 10 28.6 RGB 17.53 0.56 0.70  2.41 5610 3.30 -2.38 0.13 < 1.60     
M15      53493           21 30 06.34 +12 07 04.7 RGB 17.03 0.58 0.82  1.91 5345 2.97 -2.44 0.11 < 1.68     
M15      53511           21 30 06.37 +12 12 20.2 RGB 16.19 0.60 0.85  1.07 5206 2.59 -2.33 0.11 < 1.50     
M15      53794           21 30 06.67 +12 07 46.4 RGB 16.95 0.61 0.79  1.82 5368 2.96 -2.42 0.11 < 1.86     
M15      54023           21 30 06.94 +12 08 19.2 RGB 16.79 0.60 0.80  1.67 5374 2.89 -2.42 0.11 < 1.51     
M15      54055           21 30 06.97 +12 07 46.8 AGB 13.96 0.73 0.91 -1.16 5159 1.64 -2.34 0.11 < 0.22     
M15      54077           21 30 07.00 +12 09 16.7 RGB 15.02 0.72 0.87 -0.10 5069 2.11 -2.56 0.11 < 1.26     
M15      54067           21 30 07.00 +12 11 19.9 RGB 16.46 0.58 0.76  1.34 5402 2.78 -2.32 0.11 < 1.34     
M15      54153           21 30 07.09 +12 09 11.3 RGB 16.55 0.62 0.79  1.43 5353 2.79 -2.42 0.11 < 1.61     
M15      54226           21 30 07.17 +12 08 26.0 RGB 17.37 0.55 0.74  2.25 5531 3.19 -2.45 0.11 < 1.32     
M15      54237           21 30 07.18 +12 08 38.6 RGB 16.78 0.60 0.79  1.65 5352 2.89 -2.40 0.11 < 1.75     
M15      54268           21 30 07.23 +12 09 04.8 RGB 15.57 0.69 0.86  0.45 5099 2.33 -2.40 0.11   1.33 0.13
M15      54278           21 30 07.24 +12 06 33.6 RGB 16.14 0.65 0.82  1.01 5224 2.59 -2.76 0.11 < 1.11     
M15      54348           21 30 07.32 +12 09 49.3 RGB 15.60 0.68 0.85  0.48 5117 2.35 -2.46 0.11 < 1.30     
M15      54353           21 30 07.33 +12 10 51.0 AGB 14.91 0.64 0.82 -0.21 5226 2.12 -2.50 0.11 < 0.76     
M15      54402           21 30 07.39 +12 10 00.5 RGB 15.94 0.66 0.84  0.82 5164 2.50 -2.48 0.11 < 1.38     
M15      54430           21 30 07.42 +12 10 33.4 RGB 13.71 0.90 1.03 -1.41 4718 1.41 -2.45 0.11 <-0.08     
M15      54512           21 30 07.50 +12 10 11.8 RGB 14.89 0.73 0.87 -0.23 4965 2.06 -2.53 0.11   1.08 0.13
M15      54556           21 30 07.53 +12 09 38.7 RGB 16.23 0.63 0.78  1.11 5289 2.66 -2.36 0.11 < 1.36     
M15      54579           21 30 07.55 +12 07 25.8 RGB 16.20 0.63 0.82  1.08 5201 2.62 -2.49 0.11 < 0.97     
M15      55077           21 30 08.10 +12 07 11.3 RGB 17.66 0.55 0.53  2.54 5456 3.55 -2.51 0.12 < 1.90     
M15      55135           21 30 08.16 +12 08 54.3 RGB 16.11 0.63 0.83  0.98 5173 2.58 -2.41 0.11 < 1.12     
M15      55199           21 30 08.21 +12 09 09.5 RGB 16.80 0.56 0.76  1.68 5477 2.92 -2.32 0.11 < 1.72     
M15      55262           21 30 08.29 +12 10 23.8 RGB 17.42 0.56 0.76  2.30 5556 3.20 -2.16 0.12 < 2.09     
M15      55286           21 30 08.30 +12 06 01.0 RGB 17.09 0.61 0.73  1.97 5436 3.07 -2.46 0.12 < 1.85     
M15      55403           21 30 08.44 +12 09 42.5 RGB 14.71 0.75 0.94 -0.41 4876 1.91 -2.52 0.11 < 0.61     
M15      55541           21 30 08.54 +12 08 43.4 RGB 16.67 0.56 0.75  1.55 5391 2.88 -2.34 0.11 < 1.17     
M15      55566           21 30 08.56 +12 08 57.9 RGB 17.31 0.55 0.78  2.18 5464 3.13 -2.49 0.11 < 1.84     
M15      55619           21 30 08.63 +12 07 52.5 RGB 17.36 0.53 0.70  2.24 5378 3.23 -2.83 0.12 < 1.41     
M15      55700           21 30 08.73 +12 09 59.0 RGB 17.46 0.61 0.77  2.34 5332 3.20 -2.46 0.11 < 1.54     
M15      55806           21 30 08.84 +12 10 00.0 RGB 16.85 0.53 0.85  1.73 5227 2.87 -2.66 0.11 < 1.51     
M15      55931           21 30 08.99 +12 09 41.6 RGB 15.63 0.65 0.88  0.51 5140 2.33 -2.48 0.11 < 1.44     
M15      55995           21 30 09.06 +12 10 45.2 RGB 16.62 0.58 0.80  1.50 5329 2.81 -2.51 0.11 < 1.13     
M15      56251           21 30 09.34 +12 06 43.3 RGB 17.64 0.57 0.80  2.52 5431 3.25 -2.27 0.12 < 1.86     
M15      56243           21 30 09.34 +12 09 31.3 RGB 16.26 0.60 0.91  1.14 5149 2.57 -2.59 0.11 < 1.05     
M15      56273           21 30 09.37 +12 11 30.7 RGB 17.82 0.48 0.73  2.70 5616 3.40 -2.40 0.13 < 1.95     
M15      56286           21 30 09.39 +12 09 13.3 AGB 15.60 0.37 0.47  0.48 6210 2.70 -2.67 0.12 < 1.22     
M15      56568           21 30 09.73 +12 09 58.3 RGB 16.54 0.58 0.86  1.42 5225 2.73 -2.48 0.11 < 1.38     
M15      56644           21 30 09.82 +12 10 38.9 RGB 16.52 0.58 0.82  1.40 5275 2.75 -2.43 0.11 < 1.36     
M15      56734           21 30 09.91 +12 10 52.8 RGB 14.15 0.82 1.01 -0.97 4755 1.59 -2.46 0.11 < 0.42     
M15      56738           21 30 09.91 +12 09 06.2 RGB 17.50 0.54 0.81  2.38 5381 3.18 -2.37 0.11 < 1.57     
M15      56831           21 30 10.01 +12 09 08.0 RGB 17.45 0.57 0.77  2.33 5445 3.19 -2.53 0.12 < 1.73     
M15      56947           21 30 10.14 +12 07 12.2 RGB 17.27 0.61 0.76  2.15 5492 3.13 -2.45 0.12 < 1.87     
M15      56979           21 30 10.17 +12 09 14.6 RGB 16.87 0.62 0.78  1.75 5337 2.94 -2.40 0.11 < 1.57     
M15      57263           21 30 10.51 +12 10 26.9 RGB 17.38 0.57 0.78  2.26 5342 3.15 -2.50 0.11 < 1.07     
M15      57278           21 30 10.52 +12 09 36.4 RGB 17.51 0.61 0.75  2.39 5410 3.24 -2.50 0.12 < 1.33     
M15      57310           21 30 10.56 +12 11 47.9 RGB 15.75 0.68 0.82  0.63 5127 2.43 -2.59 0.11 < 1.30     
M15      57312           21 30 10.57 +12 10 27.3 RGB 16.94 0.64 0.74  1.82 5176 3.00 -2.68 0.11 < 1.44     
M15      57531           21 30 10.85 +12 08 58.1 RGB 16.65 0.61 0.84  1.53 5253 2.80 -2.50 0.11 < 1.11     
M15      57570           21 30 10.89 +12 06 25.1 RGB 17.87 0.52 0.72  2.75 5707 3.43 -2.31 0.13 < 1.81     
M15      57571           21 30 10.91 +12 12 32.8 RGB 15.60 0.67 0.89  0.47 5122 2.31 -2.53 0.11 < 1.17     
M15      57577           21 30 10.91 +12 10 33.1 RGB 14.86 0.77 0.95 -0.27 4923 1.95 -2.46 0.11 < 0.63     
M15      57714           21 30 11.07 +12 09 09.4 RGB 16.50 0.64 0.78  1.37 5324 2.78 -2.46 0.11 < 1.56     
M15      57951           21 30 11.39 +12 08 41.5 RGB 13.93 0.91 1.04 -1.19 4671 1.47 -2.39 0.11 <-0.08     
M15      57981           21 30 11.44 +12 10 55.1 RGB 17.91 0.52 0.72  2.79 5689 3.44 -2.35 0.15 < 2.42     
M15      58186           21 30 11.69 +12 10 15.6 RGB 17.26 0.61 0.79  2.14 5355 3.10 -2.50 0.11 < 1.13     
M15      58183           21 30 11.70 +12 12 20.0 RGB 16.42 0.64 0.79  1.30 5259 2.74 -2.56 0.11 < 1.45     
M15      58201           21 30 11.71 +12 10 34.0 RGB 14.48 0.80 0.97 -0.64 4872 1.78 -2.39 0.11 < 0.12     
M15      58343           21 30 11.89 +12 09 57.2 RGB 15.87 0.69 0.86  0.75 5182 2.45 -2.34 0.11 < 1.27     
M15      58363           21 30 11.91 +12 07 10.7 RGB 17.65 0.53 0.70  2.53 5563 3.35 -2.35 0.12 < 2.00     
M15      59071           21 30 12.95 +12 09 46.5 RGB 17.78 0.56 0.72  2.66 5520 3.40 -2.38 0.12 < 1.75     
M15      59180           21 30 13.10 +12 10 08.5 RGB 17.83 0.59 0.73  2.71 5519 3.41 -2.41 0.12 < 1.95     
M15      59220           21 30 13.15 +12 08 29.8 RGB 16.44 0.63 0.79  1.31 5387 2.74 -2.37 0.11 < 1.75     
M15      59248           21 30 13.19 +12 08 00.5 RGB 16.75 0.62 0.79  1.63 5280 2.88 -2.60 0.11 < 1.57     
M15      59290           21 30 13.26 +12 11 58.1 RGB 18.10 0.54 0.69  2.98 5637 3.57 -2.12 0.13 < 2.34     
M15      59374           21 30 13.38 +12 08 45.2 RGB 17.64 0.62 0.73  2.52 5401 3.32 -2.47 0.12 < 1.29     
M15      59747           21 30 13.95 +12 10 26.8 RGB 17.65 0.57 0.78  2.53 5451 3.27 -2.54 0.13 < 1.79     
M15      59764           21 30 13.97 +12 09 44.9 RGB 15.64 0.68 0.85  0.52 5121 2.36 -2.34 0.11 < 1.10     
M15      59845           21 30 14.11 +12 10 30.8 RGB 18.09 0.56 0.74  2.97 5596 3.51 -2.56 0.15 < 2.29     
M15      59959           21 30 14.28 +12 09 23.8 RGB 14.32 0.83 0.98 -0.80 4771 1.70 -2.43 0.11 <-0.16     
M15      59958           21 30 14.29 +12 12 15.7 RGB 17.72 0.58 0.71  2.60 5370 3.37 -2.38 0.12 < 1.99     
M15      59980           21 30 14.32 +12 09 12.1 RGB 16.09 0.67 0.83  0.97 5185 2.56 -2.46 0.11 < 1.38     
M15      60260           21 30 14.74 +12 12 11.4 RGB 15.26 0.73 0.88  0.14 4992 2.18 -2.45 0.11   1.19 0.12
M15      60377           21 30 14.97 +12 10 21.1 RGB 13.90 0.88 1.03 -1.22 4684 1.47 -2.62 0.11 < 0.29     
M15      60553           21 30 15.26 +12 11 34.9 RGB 14.99 0.75 0.93 -0.13 5010 2.02 -2.41 0.11 < 0.92     
M15      60646           21 30 15.39 +12 08 57.2 AGB 15.52 0.39 0.53  0.40 6128 2.61 -2.53 0.12 < 1.41     
M15      60808           21 30 15.67 +12 08 23.3 RGB 13.82 0.91 1.02 -1.30 4723 1.46 -2.37 0.11 < 0.48     
M15      60975           21 30 15.98 +12 10 44.6 RGB 16.49 0.64 0.83  1.37 5212 2.73 -2.56 0.11 < 1.51     
M15      61068           21 30 16.10 +12 08 14.6 RGB 17.62 0.49 0.70  2.49 5464 3.35 -2.40 0.12 < 1.84     
M15      61093           21 30 16.14 +12 07 08.4 RGB 18.16 0.47 0.75  3.04 5634 3.52 -2.41 0.15 < 2.36     
M15      61191           21 30 16.32 +12 08 05.9 RGB 16.89 0.59 0.75  1.77 5471 2.98 -2.42 0.12 < 1.40     
M15      61402           21 30 16.70 +12 09 09.1 RGB 16.15 0.64 0.83  1.03 5298 2.59 -2.43 0.11 < 1.03     
M15      61504           21 30 16.89 +12 08 55.4 RGB 16.69 0.64 0.80  1.57 5379 2.85 -2.05 0.11   1.62 0.16
M15      61776           21 30 17.39 +12 08 17.1 RGB 17.53 0.60 0.77  2.41 5524 3.23 -2.43 0.13 < 2.18     
M15      62046           21 30 17.91 +12 09 39.0 RGB 17.91 0.54 0.71  2.79 5658 3.46 -2.40 0.14 < 2.06     
M15      62182           21 30 18.14 +12 09 15.5 RGB 15.36 0.70 0.87  0.24 5087 2.23 -2.54 0.11   1.11 0.15
M15      62219           21 30 18.20 +12 07 24.8 RGB 17.85 0.51 0.71  2.73 5711 3.43 -2.45 0.16 < 2.36     
M15      62991           21 30 19.77 +12 13 09.5 RGB 16.90 0.61 0.80  1.78 5387 2.94 -2.35 0.11 < 1.80     
M15      63287           21 30 20.40 +12 11 33.6 RGB 16.26 0.61 0.86  1.13 5115 2.61 -2.53 0.11 < 1.36     
M15      63373           21 30 20.60 +12 11 39.9 RGB 17.75 0.55 0.74  2.62 5513 3.36 -2.63 0.16 < 1.92     
M15      63797           21 30 21.59 +12 08 07.2 RGB 16.98 0.56 0.74  1.86 5412 3.02 -2.41 0.12 < 1.52     
M15      64171           21 30 22.55 +12 14 22.7 RGB 15.25 0.73 0.92  0.13 4981 2.15 -2.51 0.11 < 1.17     
M15      64919           21 30 24.45 +12 11 25.4 RGB 17.54 0.58 0.78  2.42 5359 3.23 -2.78 0.15 < 1.40     
M15      65198           21 30 25.13 +12 09 15.2 RGB 16.47 0.59 0.78  1.35 5353 2.77 -2.41 0.11 < 1.53     
M15      65571           21 30 26.13 +12 09 32.5 RGB 16.33 0.62 0.80  1.21 5256 2.69 -2.41 0.11   1.52 0.15
M15      65694           21 30 26.53 +12 11 38.1 RGB 17.31 0.58 0.72  2.19 5448 3.18 -2.43 0.12 < 1.77     
M15      66609           21 30 29.48 +12 12 46.6 RGB 17.15 0.59 0.82  2.03 5495 3.02 -2.28 0.12 < 1.95     
M15      67244           21 30 31.79 +12 08 55.1 AGB 14.56 0.78 0.88 -0.56 4905 1.91 -2.39 0.11 < 0.87     
M15      67256           21 30 31.82 +12 07 57.9 RGB 18.05 0.54 0.68  2.93 5847 3.56 -2.49 0.21 < 1.79     
M15      67424           21 30 32.51 +12 07 54.0 RGB 15.68 0.67 0.77  0.55 5227 2.45 -2.44 0.11 < 1.61     
M15      68034           21 30 35.08 +12 09 16.4 RGB 17.81 0.50 0.71  2.69 5763 3.41 -2.40 0.16 < 2.47     
M2       Stet-M2-S629    21 32 46.59 -00 50 58.0 RGB 18.39 0.60 0.77  3.05 5504 3.50 -1.49 0.11 < 2.13     
M2       Stet-M2-S662    21 32 55.36 -00 49 08.4 RGB 17.56 0.61 0.80  2.22 5279 3.11 -1.67 0.11 < 1.52     
M2       Stet-M2-S687    21 33 00.38 -00 51 13.8 RGB 18.08 0.60 0.79  2.74 5425 3.34 -1.52 0.11 < 1.62     
M2       Stet-M2-S702    21 33 02.19 -00 50 11.4 RGB 17.98 0.62 0.79  2.64 5388 3.30 -1.51 0.11 < 1.83     
M2       Stet-M2-S412    21 33 05.96 -00 49 42.5 RGB 16.02 0.71 0.89  0.68 5023 2.38 -1.65 0.11 < 1.50     
M2       Stet-M2-S733    21 33 06.64 -00 50 21.7 RGB 17.54 0.61 0.81  2.20 5328 3.10 -1.70 0.11 < 1.54     
M2       An08-A6700      21 33 06.69 -00 49 28.7 RGB 18.26 0.61 0.77  2.92 5513 3.44 -1.65 0.12 < 2.20     
M2       An08-A7162      21 33 06.75 -00 49 23.7 RGB 17.60 0.62 0.80  2.26 5340 3.12 -1.71 0.11 < 1.31     
M2       An08-A2953      21 33 07.40 -00 50 11.3 RGB 18.25 0.58 0.75  2.91 5633 3.46 -1.57 0.12 < 2.34     
M2       An08-A5998      21 33 07.69 -00 49 36.6 RGB 18.25 0.60 0.78  2.92 5419 3.43 -1.71 0.11 < 2.10     
M2       Stet-M2-S417    21 33 09.03 -00 49 16.2 RGB 15.37 0.81 0.96  0.03 4833 2.05 -1.62 0.11 < 0.65     
M2       An08-A10389     21 33 09.39 -00 48 47.3 RGB 17.78 0.64 0.78  2.45 5405 3.23 -1.51 0.11 < 1.76     
M2       An08-A4412      21 33 09.46 -00 49 54.5 AGB 15.58 0.54 0.72  0.24 5585 2.37 -1.88 0.11 < 1.38     
M2       Stet-M2-S419    21 33 09.53 -00 48 44.6 RGB 16.40 0.67 0.85  1.07 5154 2.57 -1.61 0.11 < 1.54     
M2       Stet-M2-S420    21 33 10.18 -00 48 41.6 AGB 14.34 0.74 0.92 -1.00 5042 1.68 -1.76 0.11 < 0.73     
M2       Stet-M2-S421    21 33 10.35 -00 49 53.6 RGB 17.15 0.64 0.81  1.81 5291 2.92 -1.53 0.11 < 1.31     
M2       An08-A5473      21 33 10.36 -00 49 42.3 RGB 18.46 0.58 0.72  3.12 5685 3.58 -1.61 0.12 < 2.43     
M2       An08-A9889      21 33 10.93 -00 48 53.0 RGB 17.97 0.61 0.80  2.63 5457 3.29 -1.59 0.11 < 1.99     
M2       An08-A6950      21 33 10.96 -00 49 26.0 RGB 17.68 0.63 0.80  2.34 5337 3.16 -1.57 0.11 < 1.43     
M2       An08-A15511     21 33 11.29 -00 47 45.5 RGB 15.95 0.66 0.87  0.62 5050 2.37 -1.64 0.11 < 1.47     
M2       Stet-M2-S423    21 33 11.30 -00 50 35.0 RGB 15.03 0.83 1.00 -0.31 4757 1.87 -1.64 0.11 < 0.41     
M2       An08-A15236     21 33 11.34 -00 47 49.0 RGB 15.53 0.75 0.94  0.19 4891 2.14 -1.45 0.11 < 1.14     
M2       An08-A23881     21 33 11.46 -00 00 21.1 RGB 16.21 0.70 0.88  0.87 5088 2.47 -1.55 0.11 < 1.18     
M2       Stet-M2-S763    21 33 11.47 -00 00 50.2 RGB 17.20 0.67 0.83  1.86 5259 2.93 -1.44 0.11 < 1.44     
M2       An08-A14659     21 33 11.67 -00 47 56.6 RGB 17.63 0.62 0.79  2.29 5376 3.15 -1.77 0.11 < 1.89     
M2       Stet-M2-S425    21 33 11.73 -00 48 29.5 RGB 15.83 0.73 0.91  0.49 5004 2.29 -1.76 0.11 < 1.16     
M2       Stet-M2-S426    21 33 11.78 -00 00 16.7 RGB 16.45 0.68 0.87  1.11 5168 2.58 -1.38 0.11 < 1.62     
M2       Stet-M2-S765    21 33 11.84 -00 00 34.7 RGB 15.57 0.77 0.93  0.23 4932 2.16 -1.51 0.11 < 0.69     
M2       An08-A6675      21 33 11.92 -00 49 29.0 RGB 18.08 0.62 0.74  2.74 5601 3.40 -1.53 0.12 < 2.08     
M2       An08-A8602      21 33 11.92 -00 49 07.9 RGB 18.16 0.59 0.75  2.82 5515 3.42 -1.54 0.11 < 1.98     
M2       An08-A10602     21 33 12.05 -00 48 44.9 RGB 17.88 0.59 0.75  2.54 5646 3.30 -1.33 0.11 < 2.23     
M2       An08-A16175     21 33 12.06 -00 47 36.5 RGB 18.06 0.60 0.75  2.72 5515 3.37 -1.50 0.12 < 2.52     
M2       An08-A21449     21 33 12.07 -00 00 51.0 RGB 18.02 0.59 0.73  2.69 5549 3.38 -1.46 0.11 < 1.51     
M2       An08-B7768      21 33 12.41 -00 51 14.4 RGB 17.80 0.66 0.78  2.46 5382 3.23 -1.40 0.11 < 2.05     
M2       Stet-M2-S1448   21 33 12.84 -00 00 42.8 RGB 17.90 0.58 0.79  2.56 5494 3.27 -1.49 0.11 < 2.09     
M2       Stet-M2-S430    21 33 12.94 -00 00 16.5 RGB 14.45 0.92 1.05 -0.89 4679 1.57 -1.54 0.11 <-0.11     
M2       Stet-M2-S431    21 33 12.96 -00 00 32.5 RGB 15.70 0.76 0.92  0.36 4946 2.22 -1.64 0.11 < 1.23     
M2       An08-A5972      21 33 13.04 -00 49 36.9 RGB 17.95 0.62 0.77  2.61 5405 3.31 -1.43 0.11 < 2.00     
M2       An08-A3923      21 33 13.11 -00 49 59.8 RGB 16.91 0.66 0.86  1.57 5175 2.78 -1.48 0.11 < 1.59     
M2       Stet-M2-S435    21 33 13.71 -00 00 13.7 RGB 17.12 0.63 0.83  1.78 5292 2.90 -1.30 0.11 < 1.61     
M2       An08-B6659      21 33 13.72 -00 51 32.3 RGB 17.90 0.63 0.77  2.56 5264 3.29 -1.92 0.12 < 1.82     
M2       An08-B4766      21 33 13.75 -00 52 10.8 RGB 17.09 0.65 0.80  1.75 5236 2.91 -1.60 0.11 < 1.17     
M2       Stet-M2-S436    21 33 13.85 -00 00 06.5 RGB 16.22 0.71 0.88  0.88 5083 2.47 -1.41 0.11 < 1.31     
M2       An08-A5043      21 33 13.91 -00 49 47.1 RGB 18.14 0.61 0.78  2.80 5441 3.38 -1.58 0.11 < 1.37     
M2       An08-B11588     21 33 14.00 -00 50 21.8 RGB 17.37 0.64 0.82  2.03 5224 3.01 -1.58 0.11 < 1.08     
M2       An08-A2026      21 33 14.01 -00 50 21.7 RGB 17.38 0.62 0.81  2.04 5312 3.03 -1.48 0.11 < 1.65     
M2       An08-A10101     21 33 14.28 -00 48 50.5 RGB 17.67 0.60 0.78  2.34 5320 3.18 -1.58 0.11 < 1.75     
M2       An08-A13862     21 33 14.49 -00 48 06.6 RGB 16.90 0.65 0.83  1.56 5162 2.81 -1.58 0.11 < 1.24     
M2       An08-A12324     21 33 14.57 -00 48 24.8 RGB 17.12 0.63 0.80  1.78 5298 2.92 -1.59 0.11 < 1.75     
M2       An08-A2905      21 33 14.58 -00 50 11.8 RGB 16.06 0.68 0.86  0.73 5099 2.43 -1.54 0.11 < 1.08     
M2       An08-A6478      21 33 14.84 -00 49 31.0 RGB 18.47 0.57 0.75  3.13 5571 3.56 -1.55 0.11 < 2.24     
M2       Stet-M2-S443    21 33 15.22 -00 00 41.8 RGB 13.90 1.03 1.13 -1.44 4489 1.26 -1.55 0.11 <-0.41     
M2       Stet-M2-S444    21 33 15.22 -00 00 13.4 RGB 14.87 0.86 1.00 -0.46 4731 1.80 -1.59 0.11 < 0.34     
M2       Stet-M2-S446    21 33 15.24 -00 00 58.8 RGB 16.30 0.69 0.87  0.96 5102 2.52 -1.62 0.11 < 1.13     
M2       An08-B5238      21 33 15.52 -00 52 00.0 RGB 16.70 0.66 0.82  1.36 5101 2.73 -1.68 0.11 < 1.47     
M2       Stet-M2-S776    21 33 15.53 -00 00 19.5 RGB 18.06 0.60 0.78  2.73 5498 3.35 -1.53 0.12 < 2.10     
M2       Stet-M2-S780    21 33 15.81 -00 00 51.9 RGB 16.86 0.65 0.83  1.52 5286 2.79 -1.36 0.11 < 1.85     
M2       Stet-M2-S449    21 33 15.84 -00 00 45.3 RGB 16.49 0.68 0.85  1.15 5174 2.61 -1.59 0.11 < 0.81     
M2       An08-A9807      21 33 15.93 -00 48 54.0 RGB 17.68 0.61 0.76  2.34 5410 3.20 -1.49 0.11 < 2.03     
M2       An08-A929       21 33 15.96 -00 50 35.0 RGB 17.61 0.64 0.77  2.27 5482 3.16 -1.49 0.12 < 2.14     
M2       Stet-M2-S451    21 33 16.16 -00 49 17.6 RGB 16.81 0.64 0.84  1.47 5143 2.76 -1.78 0.11 < 1.12     
M2       An08-A8815      21 33 16.35 -00 49 05.3 RGB 17.49 0.62 0.78  2.15 5236 3.10 -1.60 0.11 < 1.83     
M2       Stet-M2-S453    21 33 16.46 -00 00 32.0 RGB 16.88 0.64 0.83  1.54 5273 2.80 -1.48 0.11 < 1.70     
M2       Stet-M2-S454    21 33 16.55 -00 00 05.4 RGB 14.99 0.83 0.98 -0.35 4804 1.87 -1.59 0.11 < 0.27     
M2       An08-A12953     21 33 16.70 -00 48 17.4 RGB 16.97 0.65 0.83  1.63 5222 2.84 -1.52 0.11 < 1.86     
M2       Stet-M2-S455    21 33 16.74 -00 50 07.8 RGB 15.00 0.86 1.00 -0.34 4770 1.85 -1.57 0.11 < 0.90     
M2       Stet-M2-S457    21 33 16.76 -00 00 03.5 RGB 14.78 0.88 1.01 -0.56 4714 1.75 -1.56 0.11 < 0.60     
M2       An08-B7368      21 33 16.81 -00 51 20.6 RGB 15.87 0.72 0.89  0.53 4992 2.32 -1.67 0.11   1.17 0.13
M2       An08-A8606      21 33 17.12 -00 49 07.8 RGB 17.19 0.63 0.80  1.85 5311 2.95 -1.57 0.11 < 1.54     
M2       An08-A1582      21 33 17.12 -00 50 27.3 RGB 17.08 0.65 0.82  1.74 5224 2.89 -1.58 0.11 < 1.58     
M2       Stet-M2-S458    21 33 17.17 -00 00 26.7 RGB 16.88 0.60 0.79  1.54 5334 2.83 -1.57 0.11 < 1.60     
M2       An08-A6772      21 33 17.20 -00 49 27.8 RGB 18.00 0.61 0.73  2.66 5588 3.37 -1.46 0.11 < 1.68     
M2       Stet-M2-S460    21 33 17.24 -00 00 16.7 RGB 13.29 1.26 1.30 -2.05 4287 0.85 -1.56 0.11 <-0.06     
M2       An08-B9569      21 33 17.26 -00 50 48.6 RGB 18.00 0.65 0.79  2.66 5326 3.31 -1.67 0.11 < 1.44     
M2       An08-A2980      21 33 17.27 -00 50 10.9 RGB 16.20 0.69 0.87  0.86 5064 2.47 -1.72 0.11 < 1.16     
M2       An08-A3209      21 33 17.52 -00 50 08.2 RGB 16.71 0.65 0.84  1.38 5133 2.72 -1.67 0.11 < 1.26     
M2       An08-B12711     21 33 17.53 -00 50 08.3 RGB 16.70 0.62 0.83  1.37 5145 2.72 -1.57 0.11 < 1.73     
M2       An08-B9437      21 33 17.53 -00 50 50.4 RGB 17.53 0.65 0.80  2.19 5353 3.10 -1.56 0.11 < 1.87     
M2       An08-A3309      21 33 17.54 -00 50 07.2 RGB 18.05 0.66 0.81  2.71 5331 3.31 -1.58 0.11 < 1.64     
M2       An08-A185       21 33 17.61 -00 50 44.7 RGB 17.11 0.63 0.81  1.77 5357 2.92 -1.47 0.11 < 1.83     
M2       An08-B9846      21 33 17.61 -00 50 44.8 RGB 17.13 0.60 0.83  1.79 5185 2.90 -1.67 0.11 < 1.43     
M2       An08-A1250      21 33 17.63 -00 50 31.1 RGB 18.41 0.65 0.77  3.07 5516 3.50 -1.30 0.11 < 2.12     
M2       An08-A311       21 33 17.65 -00 50 43.1 RGB 16.75 0.66 0.83  1.41 5194 2.74 -1.59 0.11   1.52 0.15
M2       An08-A19326     21 33 17.72 -00 00 45.0 RGB 17.01 0.66 0.79  1.67 5214 2.88 -1.60 0.11 < 1.19     
M2       Stet-M2-S464    21 33 17.73 -00 49 19.2 RGB 16.72 0.67 0.85  1.38 5203 2.71 -1.57 0.11 < 1.53     
M2       An08-B9507      21 33 17.74 -00 50 49.4 RGB 17.83 0.66 0.79  2.49 5423 3.23 -1.45 0.11 < 2.02     
M2       An08-A14812     21 33 17.81 -00 47 54.5 RGB 16.63 0.65 0.83  1.29 5206 2.69 -1.54 0.11 < 1.27     
M2       Stet-M2-S466    21 33 17.91 -00 48 19.4 RGB 13.74 1.10 1.18 -1.60 4440 1.14 -1.62 0.11 <-0.22     
M2       An08-A5059      21 33 17.92 -00 49 46.9 RGB 17.51 0.64 0.79  2.17 5719 3.10 -1.17 0.11 < 2.08     
M2       An08-A4963      21 33 17.97 -00 49 48.0 RGB 17.59 0.67 0.81  2.25 5291 3.11 -1.65 0.11 < 1.32     
M2       Stet-M2-S467    21 33 18.31 -00 00 34.1 AGB 14.85 0.74 0.92 -0.49 4981 1.89 -1.65 0.11 < 0.61     
M2       An08-A19615     21 33 18.39 -00 00 38.9 RGB 17.45 0.61 0.75  2.11 5282 3.11 -1.71 0.11 < 1.59     
M2       An08-A4723      21 33 18.39 -00 49 50.7 RGB 17.26 0.66 0.79  1.92 5306 2.99 -1.53 0.11 < 1.42     
M2       An08-A9805      21 33 18.46 -00 48 54.0 RGB 17.23 0.62 0.81  1.89 5311 2.96 -1.60 0.11 < 1.69     
M2       An08-A17491     21 33 18.56 -00 00 16.9 RGB 15.73 0.74 0.91  0.39 4943 2.24 -1.69 0.11 < 0.35     
M2       An08-A13267     21 33 18.71 -00 48 13.5 RGB 17.49 0.62 0.78  2.15 5279 3.10 -1.58 0.11 < 2.05     
M2       An08-A1958      21 33 18.71 -00 50 22.7 RGB 15.24 0.75 0.93 -0.10 4903 2.03 -1.55 0.11 < 0.27     
M2       An08-A248       21 33 18.71 -00 50 43.8 RGB 16.73 0.69 0.85  1.39 5148 2.71 -1.57 0.11 < 1.42     
M2       An08-A5329      21 33 18.75 -00 49 43.9 RGB 15.64 0.72 0.90  0.30 4970 2.22 -1.62 0.11 < 1.42     
M2       Stet-M2-S470    21 33 18.90 -00 00 57.7 RGB 14.79 0.86 1.01 -0.55 4725 1.75 -1.59 0.11 < 0.34     
M2       An08-B9940      21 33 18.90 -00 50 43.5 RGB 17.50 0.66 0.81  2.16 5311 3.08 -1.56 0.11 < 1.99     
M2       An08-B7670      21 33 18.97 -00 51 16.0 RGB 17.55 0.63 0.78  2.21 5537 3.12 -1.41 0.11 < 1.83     
M2       An08-A9896      21 33 18.97 -00 48 52.9 RGB 15.80 0.71 0.90  0.47 5005 2.28 -1.57 0.11 < 1.16     
M2       An08-A13701     21 33 18.97 -00 48 08.2 RGB 17.10 0.61 0.77  1.76 5335 2.94 -1.50 0.11   1.56 0.18
M2       Stet-M2-S471    21 33 19.06 -00 00 32.1 RGB 14.03 1.00 1.12 -1.31 4511 1.33 -1.64 0.11 <-0.07     
M2       An08-A9859      21 33 19.09 -00 48 53.4 RGB 17.40 0.66 0.76  2.06 5580 3.08 -1.44 0.13 < 2.65     
M2       An08-A11170     21 33 19.13 -00 48 38.4 RGB 16.80 0.67 0.83  1.46 5215 2.76 -1.65 0.11 < 1.48     
M2       An08-A4617      21 33 19.30 -00 49 51.9 RGB 15.80 0.74 0.91  0.46 4949 2.28 -1.51 0.11 < 0.86     
M2       An08-A14127     21 33 19.39 -00 48 03.1 RGB 16.59 0.66 0.83  1.25 5231 2.68 -1.44 0.11   1.58 0.15
M2       An08-A155       21 33 19.46 -00 50 45.1 RGB 17.17 0.64 0.80  1.83 5247 2.94 -1.61 0.11 < 1.03     
M2       Stet-M2-S473    21 33 19.49 -00 51 02.9 RGB 13.90 1.06 1.16 -1.44 4434 1.23 -1.60 0.11 <-1.00     
M2       An08-A6024      21 33 19.69 -00 49 36.3 RGB 16.29 0.77 0.90  0.95 4823 2.49 -1.36 0.11 < 1.00     
M2       An08-A2752      21 33 20.09 -00 50 13.6 RGB 15.70 0.79 0.94  0.36 4918 2.21 -1.50 0.11 < 1.00     
M2       An08-A4635      21 33 20.13 -00 49 51.7 RGB 17.48 0.84 0.87  2.14 5126 3.01 -1.62 0.11 < 1.62     
M2       Stet-M2-S476    21 33 20.18 -00 51 46.9 AGB 14.85 0.74 0.93 -0.49 4984 1.87 -1.65 0.11 < 0.45     
M2       Stet-M2-S477    21 33 20.22 -00 00 00.5 RGB 16.71 0.65 0.85  1.37 5234 2.71 -1.42 0.11 < 1.29     
M2       An08-A2483      21 33 20.28 -00 50 16.6 RGB 17.65 0.56 0.68  2.31 5553 3.27 -1.62 0.11 < 1.87     
M2       An08-B9178      21 33 20.39 -00 50 54.2 RGB 15.58 0.73 0.91  0.24 4941 2.19 -1.60 0.11 < 1.01     
M2       An08-A21943     21 33 20.52 -00 00 33.3 RGB 17.74 0.54 0.72  2.40 5512 3.27 -1.55 0.11 < 1.94     
M2       An08-B7174      21 33 20.63 -00 51 23.7 RGB 17.56 0.64 0.79  2.22 5385 3.12 -1.50 0.11 < 1.71     
M2       Stet-M2-S1047   21 33 20.69 -00 00 21.1 RGB 18.42 0.58 0.77  3.08 5528 3.51 -1.45 0.12 < 2.38     
M2       An08-A6080      21 33 21.10 -00 49 35.6 RGB 16.74 0.64 0.74  1.40 5257 2.81 -1.64 0.11 < 1.70     
M2       Stet-M2-S482    21 33 21.15 -00 00 36.3 RGB 15.82 0.78 0.92  0.48 5000 2.27 -1.57 0.11 < 1.12     
M2       An08-B6826      21 33 21.19 -00 51 29.5 RGB 17.67 0.63 0.76  2.33 5451 3.20 -1.51 0.11 < 2.16     
M2       An08-A18679     21 33 21.36 -00 00 57.1 RGB 15.32 0.75 0.93 -0.02 4833 2.06 -1.64 0.11 < 1.08     
M2       An08-A9455      21 33 21.61 -00 48 58.2 RGB 16.00 0.69 0.84  0.66 5042 2.42 -1.63 0.11 < 0.97     
M2       An08-A4426      21 33 21.67 -00 49 54.2 RGB 16.32 0.70 0.83  0.98 5246 2.56 -1.46 0.11 < 1.60     
M2       An08-A6441      21 33 21.87 -00 49 31.3 RGB 15.67 0.73 0.89  0.33 4977 2.24 -1.60 0.11 < 1.08     
M2       Stet-M2-S1066   21 33 21.91 -00 00 34.5 RGB 17.93 0.61 0.80  2.59 5424 3.27 -1.57 0.12 < 2.24     
M2       An08-A8291      21 33 21.97 -00 49 11.1 RGB 16.12 0.81 0.93  0.78 5052 2.38 -1.76 0.11 < 0.58     
M2       An08-A7743      21 33 21.99 -00 49 17.0 RGB 17.48 0.64 0.74  2.14 5430 3.14 -1.49 0.11 < 2.21     
M2       An08-A9447      21 33 22.07 -00 48 58.2 RGB 18.03 0.47 0.59  2.69 5909 3.53 -1.95 0.12 < 1.76     
M2       Stet-M2-S486    21 33 22.17 -00 00 24.4 RGB 13.81 1.07 1.16 -1.53 4438 1.19 -1.54 0.11 <-0.21     
M2       Stet-M2-S1070   21 33 22.26 -00 00 16.8 RGB 18.23 0.58 0.77  2.89 5559 3.43 -1.56 0.12 < 1.88     
M2       An08-B13259     21 33 22.27 -00 50 01.7 RGB 16.44 0.76 0.90  1.10 5049 2.55 -1.77 0.11 < 1.36     
M2       An08-A5181      21 33 22.34 -00 49 45.5 RGB 17.94 0.65 0.68  2.60 5798 3.39 -1.22 0.12 < 3.07     
M2       An08-A8555      21 33 22.62 -00 49 08.3 RGB 17.76 0.63 0.72  2.42 5412 3.27 -1.74 0.11 < 1.80     
M2       An08-A13934     21 33 22.79 -00 48 05.6 RGB 17.83 0.60 0.67  2.49 5296 3.36 -1.60 0.11 < 1.03     
M2       Stet-M2-S815    21 33 22.89 -00 00 01.1 RGB 15.41 0.80 0.96  0.07 4843 2.07 -1.70 0.11 < 0.79     
M2       An08-A8069      21 33 22.98 -00 49 13.4 RGB 15.63 0.76 0.95  0.29 5180 2.16 -1.71 0.11 < 1.35     
M2       An08-A6798      21 33 23.02 -00 49 27.6 RGB 17.84 0.57 0.83  2.50 5034 3.20 -1.44 0.11 < 0.98     
M2       An08-A20098     21 33 23.10 -00 00 28.8 RGB 17.53 0.63 0.80  2.19 5328 3.09 -1.60 0.11 < 1.49     
M2       An08-A8044      21 33 23.15 -00 49 13.9 RGB 17.15 0.62 0.79  1.81 5322 2.95 -1.55 0.11 < 1.69     
M2       An08-A5995      21 33 23.17 -00 49 36.6 RGB 16.89 0.66 0.76  1.55 5332 2.86 -1.74 0.11 < 1.72     
M2       An08-A8171      21 33 23.28 -00 49 12.4 RGB 17.74 0.64 0.80  2.40 5509 3.19 -1.59 0.11 < 2.37     
M2       An08-A9281      21 33 23.28 -00 48 59.9 RGB 17.29 0.66 0.75  1.95 5294 3.04 -1.51 0.13 < 2.64     
M2       An08-A1045      21 33 23.33 -00 50 33.7 RGB 16.70 0.69 0.82  1.36 5147 2.72 -1.53 0.11 < 1.61     
M2       An08-B10911     21 33 23.33 -00 50 30.4 RGB 16.32 0.77 0.84  0.98 5021 2.55 -1.64 0.11 < 0.87     
M2       Stet-M2-S494    21 33 23.46 -00 00 23.9 RGB 15.67 0.75 0.93  0.33 4919 2.20 -1.67 0.11   1.02 0.16
M2       An08-A10118     21 33 23.47 -00 48 50.3 RGB 16.80 0.60 0.78  1.46 5250 2.81 -1.85 0.11 < 1.57     
M2       Stet-M2-S1086   21 33 23.49 -00 00 56.7 RGB 18.58 0.52 0.76  3.24 5560 3.59 -1.63 0.15 < 3.41     
M2       An08-A5289      21 33 23.66 -00 00 44.3 RGB 17.21 0.69 0.77  1.87 5423 2.99 -1.65 0.13 < 1.69     
M2       An08-A9064      21 33 23.76 -00 49 02.4 RGB 15.87 0.74 0.87  0.53 4983 2.34 -1.70 0.11 < 1.43     
M2       An08-B3777      21 33 23.82 -00 00 40.4 RGB 17.41 0.65 0.77  2.07 5357 3.08 -1.56 0.11 < 2.06     
M2       An08-A11619     21 33 23.85 -00 48 33.1 RGB 17.97 0.52 0.67  2.63 5742 3.42 -1.96 0.12   2.11 0.21
M2       An08-A23048     21 33 23.88 -00 00 38.0 RGB 16.13 0.72 0.90  0.79 4969 2.42 -1.67 0.11 < 1.25     
M2       An08-A15252     21 33 23.93 -00 47 48.8 RGB 17.66 0.74 0.85  2.32 5213 3.11 -1.74 0.11 < 1.80     
M2       An08-A11141     21 33 23.98 -00 48 38.6 RGB 16.80 0.69 0.75  1.46 5250 2.83 -1.62 0.11 < 0.99     
M2       An08-B8155      21 33 24.08 -00 51 08.9 RGB 18.35 0.66 0.74  3.01 5662 3.51 -1.28 0.11 < 2.64     
M2       An08-A13450     21 33 24.09 -00 48 11.4 RGB 16.42 0.73 0.83  1.08 5214 2.61 -1.36 0.11 < 1.65     
M2       An08-A8862      21 33 24.09 -00 49 04.7 RGB 16.53 0.68 0.83  1.19 4983 2.65 -1.77 0.11 < 1.47     
M2       An08-A9965      21 33 24.23 -00 48 52.2 RGB 17.94 0.61 0.73  2.61 5556 3.34 -1.75 0.14 < 2.32     
M2       Stet-M2-S500    21 33 24.27 -00 00 26.6 RGB 13.79 1.10 1.19 -1.55 4415 1.16 -1.54 0.11 <-0.17     
M2       An08-B13672     21 33 24.31 -00 49 57.1 RGB 17.45 0.76 0.81  2.11 5325 3.06 -1.48 0.11 < 1.96     
M2       An08-A17187     21 33 24.48 -00 00 21.5 RGB 15.86 0.72 0.91  0.52 4961 2.30 -1.70 0.11 < 1.21     
M2       An08-A7183      21 33 24.65 -00 49 23.4 RGB 15.78 0.82 0.97  0.44 4834 2.21 -1.71 0.11 < 0.29     
M2       Stet-M2-S503    21 33 24.66 -00 00 55.9 RGB 16.04 0.73 0.90  0.70 5041 2.38 -1.48 0.11 < 1.51     
M2       An08-A9894      21 33 24.68 -00 48 53.0 RGB 15.70 0.69 0.88  0.36 4925 2.27 -1.63 0.11 < 1.20     
M2       Stet-M2-S504    21 33 24.70 -00 00 24.8 RGB 14.37 0.93 1.07 -0.96 4621 1.52 -1.58 0.11 <-0.06     
M2       An08-B13283     21 33 24.72 -00 50 01.4 RGB 15.07 0.93 0.93 -0.27 4892 1.96 -1.68 0.11   0.58 0.17
M2       An08-A11118     21 33 24.76 -00 48 38.8 RGB 16.17 0.77 0.94  0.83 4918 2.40 -1.49 0.11 < 1.53     
M2       Stet-M2-S505    21 33 24.80 -00 00 51.3 RGB 16.49 0.67 0.85  1.15 5203 2.61 -1.23 0.11 < 1.67     
M2       An08-A9101      21 33 24.84 -00 49 02.0 RGB 16.50 0.80 0.92  1.17 5008 2.56 -1.61 0.11 < 0.97     
M2       Stet-M2-S506    21 33 24.85 -00 00 24.3 RGB 13.53 1.16 1.24 -1.81 4313 1.01 -1.57 0.11 <-0.31     
M2       An08-A17732     21 33 24.92 -00 47 13.1 RGB 16.94 0.64 0.81  1.60 5231 2.84 -1.63 0.11 < 1.58     
M2       Stet-M2-S509    21 33 24.96 -00 00 44.8 RGB 16.58 0.68 0.87  1.24 5219 2.64 -1.33 0.11 < 1.54     
M2       An08-A5231      21 33 25.06 -00 49 44.9 RGB 16.32 0.69 0.80  0.98 5011 2.59 -1.77 0.11 < 1.23     
M2       An08-A21262     21 33 25.13 -00 00 56.9 RGB 18.32 0.56 0.73  2.98 5709 3.51 -1.67 0.13 < 2.59     
M2       An08-A3828      21 33 25.19 -00 50 01.0 RGB 17.01 0.60 0.76  1.67 5358 2.91 -1.68 0.11 < 1.58     
M2       An08-A11604     21 33 25.36 -00 48 33.3 RGB 18.03 0.59 0.78  2.69 5276 3.33 -1.57 0.11 < 1.08     
M2       An08-A4965      21 33 25.36 -00 49 48.0 RGB 17.46 0.54 0.76  2.12 5358 3.10 -1.55 0.11 < 2.12     
M2       An08-A15373     21 33 25.42 -00 47 47.2 RGB 16.28 0.69 0.87  0.94 5085 2.51 -1.57 0.11 < 0.99     
M2       Stet-M2-S510    21 33 25.42 -00 00 16.5 AGB 14.00 0.85 1.01 -1.34 4846 1.45 -1.65 0.11 < 0.58     
M2       An08-A16073     21 33 25.61 -00 47 37.9 RGB 17.75 0.64 0.84  2.41 5349 3.15 -1.55 0.11 < 2.27     
M2       M2-S823         21 33 25.63 -00 00 40.2 RGB 16.66 0.68 0.85  1.32 5196 2.69 -1.76 0.11 < 1.59     
M2       An08-A3993      21 33 25.68 -00 49 59.2 RGB 16.98 0.72 0.87  1.64 5204 2.81 -1.75 0.11 < 1.68     
M2       An08-A6523      21 33 25.69 -00 49 30.5 RGB 16.54 0.79 0.78  1.20 4862 2.69 -1.57 0.11 < 1.62     
M2       An08-A5698      21 33 25.76 -00 00 39.9 RGB 14.50 0.83 1.02 -0.84 4677 1.62 -1.57 0.11 < 0.59     
M2       An08-B11788     21 33 26.09 -00 50 19.5 RGB 16.25 0.79 0.89  0.91 5172 2.48 -1.49 0.11 < 0.55     
M2       An08-A3051      21 33 26.10 -00 50 10.1 RGB 15.09 0.77 0.98 -0.25 4814 1.92 -1.58 0.11 < 0.90     
M2       An08-A11969     21 33 26.20 -00 48 29.4 RGB 17.44 0.65 0.73  2.10 5471 3.13 -1.26 0.11 < 1.67     
M2       An08-A2589      21 33 26.25 -00 50 15.4 RGB 18.13 0.55 0.73  2.79 5459 3.43 -1.45 0.11 < 1.94     
M2       An08-A1927      21 33 26.35 -00 50 23.1 RGB 17.98 0.56 0.64  2.64 5827 3.46 -1.45 0.12 < 2.73     
M2       An08-A3357      21 33 26.36 -00 50 06.7 RGB 15.56 0.73 0.93  0.22 4947 2.16 -1.68 0.11   1.27 0.12
M2       An08-A4107      21 33 26.37 -00 49 57.9 RGB 16.38 0.76 0.89  1.05 4950 2.53 -1.66 0.11 < 1.81     
M2       An08-A12666     21 33 26.40 -00 48 20.8 RGB 18.14 0.52 0.65  2.80 5864 3.51 -1.61 0.13 < 2.94     
M2       An08-A11900     21 33 26.42 -00 48 30.0 RGB 17.57 0.59 0.77  2.23 5219 3.15 -1.54 0.12 < 1.96     
M2       An08-A24300     21 33 26.49 -00 00 24.8 RGB 18.03 0.66 0.82  2.69 5345 3.29 -1.48 0.11 < 1.70     
M2       Stet-M2-S519    21 33 26.56 -00 00 22.7 RGB 16.88 0.68 0.85  1.54 5237 2.78 -1.59 0.11 < 1.76     
M2       An08-A13215     21 33 26.64 -00 48 14.2 RGB 17.65 0.70 0.78  2.31 5115 3.17 -1.63 0.11   1.49 0.12
M2       An08-B12454     21 33 26.71 -00 50 11.5 RGB 16.25 0.67 0.78  0.91 5252 2.58 -1.77 0.11   1.46 0.16
M2       An08-A4691      21 33 26.76 -00 49 51.0 RGB 16.71 0.84 0.90  1.37 5085 2.66 -1.59 0.11 < 1.66     
M2       An08-A13400     21 33 26.92 -00 48 12.0 RGB 17.62 0.64 0.82  2.28 5313 3.12 -1.62 0.11 < 1.70     
M2       An08-B12803     21 33 27.07 -00 50 07.3 RGB 16.66 0.67 0.87  1.32 5054 2.67 -1.76 0.11 < 1.57     
M2       An08-A8964      21 33 27.16 -00 49 03.6 RGB 15.71 0.81 0.88  0.37 4883 2.27 -1.88 0.11 < 1.32     
M2       An08-B9681      21 33 27.52 -00 50 47.1 RGB 18.08 0.76 0.70  2.74 5554 3.44 -1.55 0.11 < 1.61     
M2       An08-B7086      21 33 27.69 -00 51 25.0 RGB 17.73 0.63 0.79  2.39 5432 3.19 -1.58 0.11 < 2.04     
M2       An08-A1241      21 33 27.97 -00 50 31.2 RGB 15.26 0.72 0.93 -0.08 4877 2.04 -1.49 0.11   0.92 0.14
M2       An08-A3047      21 33 28.20 -00 50 10.1 RGB 16.38 0.74 0.78  1.04 5223 2.63 -1.77 0.11 < 1.73     
M2       An08-A3521      21 33 28.21 -00 50 04.6 RGB 17.45 0.54 0.84  2.11 5333 3.02 -1.29 0.11 < 1.94     
M2       An08-A10138     21 33 28.46 -00 48 50.1 RGB 17.54 0.60 0.69  2.20 5314 3.21 -1.81 0.12 < 1.61     
M2       M2-S530         21 33 28.54 -00 00 04.9 RGB 16.92 0.67 0.85  1.58 5219 2.80 -1.66 0.11 < 1.39     
M2       An08-A5055      21 33 28.61 -00 49 46.9 RGB 15.51 0.71 0.92  0.17 4841 2.14 -1.72 0.11 < 1.05     
M2       An08-A4803      21 33 28.65 -00 49 49.8 RGB 18.27 0.33 0.73  2.93 5639 3.48 -1.37 0.20 < 3.97     
M2       An08-B11999     21 33 28.68 -00 50 16.9 RGB 16.67 0.77 0.83  1.33 5216 2.71 -1.70 0.11 < 1.47     
M2       An08-A8405      21 33 28.76 -00 49 09.8 RGB 15.89 0.66 0.82  0.55 5026 2.39 -1.70 0.11 < 1.51     
M2       An08-A12843     21 33 28.77 -00 48 18.8 RGB 17.82 0.61 0.82  2.48 5243 3.20 -1.79 0.11 < 1.14     
M2       An08-A2474      21 33 28.97 -00 50 16.7 RGB 15.42 0.73 0.92  0.08 4918 2.11 -1.58 0.11 < 0.78     
M2       An08-A4433      21 33 28.99 -00 49 54.2 AGB 14.84 0.66 0.83 -0.50 5129 1.99 -1.62 0.11 < 1.35     
M2       An08-A13265     21 33 29.02 -00 48 13.5 RGB 18.03 0.69 0.66  2.69 5595 3.46 -1.58 0.12 < 1.97     
M2       An08-B8693      21 33 29.09 -00 51 01.0 RGB 16.56 0.68 0.85  1.22 5147 2.64 -1.62 0.11 < 1.22     
M2       An08-A7988      21 33 29.11 -00 49 14.3 AGB 15.49 0.63 0.78  0.15 4872 2.28 -1.30 0.11 < 1.07     
M2       An08-A9340      21 33 29.12 -00 48 59.3 RGB 16.53 0.80 0.85  1.19 5040 2.63 -1.72 0.11 < 1.59     
M2       M2-S531         21 33 29.27 -00 00 55.2 RGB 14.70 0.90 1.04 -0.64 4658 1.69 -1.70 0.11 < 0.47     
M2       An08-A1435      21 33 29.32 -00 50 28.9 RGB 17.75 0.68 0.84  2.41 5119 3.16 -1.78 0.11 < 1.69     
M2       An08-A12662     21 33 29.35 -00 48 20.8 RGB 17.27 0.60 0.73  1.93 5315 3.06 -1.68 0.11 < 1.51     
M2       An08-A12019     21 33 29.74 -00 48 28.7 RGB 15.23 0.77 0.98 -0.11 4817 1.97 -1.58 0.11 < 0.55     
M2       An08-A1101      21 33 29.74 -00 50 32.9 RGB 15.71 0.74 0.93  0.38 4903 2.22 -1.58 0.11 < 1.35     
M2       An08-A13496     21 33 29.99 -00 48 10.8 RGB 16.26 0.67 0.82  0.92 5072 2.54 -1.66 0.11 < 1.59     
M2       An08-B12671     21 33 30.01 -00 50 08.6 RGB 17.52 0.67 0.75  2.18 5587 3.14 -1.46 0.12 < 2.43     
M2       An08-A7456      21 33 30.10 -00 49 20.3 RGB 18.01 0.77 0.65  2.67 5672 3.46 -2.05 0.13 < 2.45     
M2       An08-A4956      21 33 30.12 -00 49 48.1 AGB 14.47 0.80 1.00 -0.87 4752 1.64 -1.57 0.11 < 0.09     
M2       M2-S844         21 33 30.18 -00 00 51.1 RGB 15.69 0.76 0.92  0.35 4918 2.22 -1.76 0.11 < 1.02     
M2       An08-A8224      21 33 30.21 -00 49 11.8 RGB 15.96 0.78 0.85  0.62 5103 2.40 -1.56 0.11 < 0.75     
M2       An08-A10784     21 33 30.23 -00 48 42.7 RGB 16.61 0.67 0.86  1.27 5124 2.66 -1.67 0.11 < 0.99     
M2       An08-B12928     21 33 30.31 -00 50 05.9 RGB 18.04 0.63 0.62  2.70 5684 3.51 -1.89 0.14 < 2.51     
M2       An08-A12301     21 33 30.59 -00 48 25.0 RGB 15.94 0.71 0.91  0.60 5036 2.33 -1.59 0.11 < 1.03     
M2       An08-A5711      21 33 30.59 -00 49 39.8 AGB 15.54 0.54 0.73  0.20 5559 2.35 -1.75 0.11 < 1.41     
M2       An08-A3222      21 33 30.63 -00 50 08.0 RGB 15.06 0.79 0.97 -0.28 4950 1.90 -1.57 0.11 <-0.03     
M2       An08-B12723     21 33 30.64 -00 50 08.1 RGB 15.05 0.82 0.96 -0.29 4765 1.92 -1.69 0.11 < 0.52     
M2       An08-A9587      21 33 30.66 -00 48 56.5 RGB 15.45 0.68 0.87  0.12 4913 2.17 -1.76 0.11   0.91 0.16
M2       An08-B13027     21 33 30.92 -00 50 04.6 RGB 16.79 0.68 0.82  1.45 5230 2.77 -1.69 0.11 < 1.54     
M2       Stet-M2-S331    21 33 31.04 -00 51 07.7 RGB 14.17 1.00 1.11 -1.17 4554 1.39 -1.53 0.11 < 0.24     
M2       An08-B11361     21 33 31.27 -00 50 25.0 RGB 14.86 0.89 1.04 -0.48 4704 1.75 -1.59 0.11 < 0.59     
M2       An08-B10837     21 33 31.52 -00 50 31.4 RGB 16.66 0.76 0.82  1.32 5312 2.72 -1.84 0.11 < 1.05     
M2       An08-A2988      21 33 31.59 -00 50 10.8 RGB 17.71 0.71 0.74  2.38 5546 3.23 -1.79 0.12 < 2.22     
M2       An08-A3948      21 33 31.65 -00 49 59.5 RGB 15.85 0.78 0.91  0.51 4938 2.30 -1.49 0.11   1.18 0.12
M2       M2-S1122        21 33 31.75 -00 00 30.4 RGB 18.20 0.64 0.78  2.86 5468 3.40 -1.48 0.11 < 1.65     
M2       An08-A7623      21 33 31.85 -00 49 18.3 RGB 17.94 0.57 0.60  2.60 5980 3.48 -1.91 0.16 < 2.52     
M2       An08-A6761      21 33 31.94 -00 49 27.9 RGB 18.07 0.56 0.67  2.73 5544 3.47 -1.51 0.12 < 2.38     
M2       An08-A7758      21 33 32.14 -00 49 16.9 RGB 15.90 0.65 0.88  0.56 5002 2.34 -1.63 0.11 < 1.09     
M2       An08-A2793      21 33 32.20 -00 50 13.0 RGB 18.10 0.59 0.58  2.76 5796 3.58 -1.81 0.12 < 2.53     
M2       An08-A2459      21 33 32.21 -00 50 16.8 RGB 17.65 0.61 0.78  2.31 5334 3.17 -1.63 0.11 < 1.45     
M2       M2-S335         21 33 32.68 -00 00 58.0 RGB 14.42 0.94 1.06 -0.92 4613 1.55 -1.62 0.11 <-0.42     
M2       Stet-M2-S335    21 33 32.68 -00 47 58.0 RGB 14.42 0.94 1.06 -0.92 4623 1.54 -1.53 0.11 <-0.22     
M2       An08-A4747      21 33 32.73 -00 49 50.4 RGB 17.67 0.62 0.81  2.33 5217 3.15 -1.70 0.11 < 1.18     
M2       An08-A6988      21 33 32.81 -00 49 25.5 RGB 18.11 0.61 0.71  2.77 5482 3.44 -1.62 0.11 < 1.35     
M2       An08-A12290     21 33 32.98 -00 48 25.1 RGB 18.23 0.65 0.75  2.89 5480 3.44 -1.38 0.11   1.94 0.21
M2       An08-B7071      21 33 33.02 -00 51 25.3 RGB 16.51 0.69 0.83  1.18 5179 2.64 -1.59 0.11 < 0.70     
M2       M2-S853         21 33 33.14 -00 00 33.8 RGB 18.03 0.61 0.80  2.69 5399 3.32 -1.66 0.11 < 1.69     
M2       M2-S43          21 33 33.26 -00 00 08.5 RGB 15.54 0.78 0.94  0.21 4904 2.15 -1.71 0.11 < 1.04     
M2       An08-A6898      21 33 33.36 -00 49 26.4 RGB 16.67 0.69 0.87  1.33 5165 2.67 -1.69 0.11 < 1.12     
M2       M2-S30          21 33 33.46 -00 00 53.6 RGB 16.37 0.70 0.87  1.03 5150 2.55 -1.59 0.11 < 1.34     
M2       An08-A3039      21 33 33.63 -00 50 10.2 RGB 18.13 0.61 0.71  2.80 5567 3.45 -1.61 0.11 < 1.97     
M2       M2-S35          21 33 33.66 -00 00 04.3 RGB 16.39 0.68 0.85  1.05 5183 2.58 -1.59 0.11 < 1.61     
M2       An08-A5444      21 33 33.74 -00 49 42.6 RGB 17.40 0.66 0.78  2.06 5327 3.06 -1.52 0.11 < 2.10     
M2       M2-S561         21 33 33.79 -00 00 56.6 RGB 15.86 0.76 0.92  0.52 4983 2.29 -1.59 0.11   1.20 0.14
M2       An08-A10340     21 33 33.85 -00 48 47.8 RGB 17.20 0.68 0.77  1.86 5348 2.98 -1.52 0.11 < 1.63     
M2       An08-B13320     21 33 33.94 -00 50 01.1 AGB 14.62 0.95 0.98 -0.72 4680 1.73 -1.54 0.11 < 0.33     
M2       An08-A4627      21 33 33.97 -00 49 51.7 RGB 17.70 0.61 0.69  2.36 5596 3.28 -1.58 0.11 < 2.03     
M2       An08-A3987      21 33 34.09 -00 49 59.3 RGB 17.70 0.66 0.77  2.36 5308 3.20 -1.52 0.11 < 1.77     
M2       Stet-M2-S64     21 33 34.17 -00 48 39.5 RGB 15.86 0.77 0.90  0.52 4969 2.31 -1.66 0.11   1.22 0.12
M2       M2-S1163        21 33 34.20 -00 00 21.4 RGB 17.83 0.63 0.78  2.49 5445 3.25 -1.57 0.11 < 1.89     
M2       M2-S18          21 33 34.22 -00 00 25.7 RGB 17.46 0.62 0.80  2.12 5349 3.07 -1.56 0.11 < 1.14     
M2       M2-S67          21 33 34.33 -00 00 45.9 RGB 15.60 0.77 0.92  0.26 4947 2.19 -1.71 0.11 < 1.19     
M2       M2-S563         21 33 34.34 -00 00 28.0 RGB 13.55 1.13 1.23 -1.79 4354 1.03 -1.68 0.11 <-0.45     
M2       M2-S564         21 33 34.47 -00 00 35.4 RGB 16.61 0.68 0.85  1.27 5150 2.67 -1.64 0.11 < 1.41     
M2       M2-S39          21 33 34.54 -00 00 08.3 RGB 16.29 0.68 0.83  0.95 5161 2.55 -1.62 0.11 < 1.39     
M2       M2-S566         21 33 34.77 -00 00 16.0 RGB 16.77 0.68 0.85  1.43 5157 2.73 -1.60 0.11 < 1.67     
M2       An08-A11937     21 33 34.83 -00 48 29.7 RGB 17.99 0.61 0.78  2.65 5414 3.32 -1.54 0.11 < 2.12     
M2       M2-S567         21 33 34.89 -00 00 40.0 RGB 14.58 0.92 1.06 -0.76 4625 1.62 -1.58 0.11 < 0.62     
M2       M2-S36          21 33 34.90 -00 00 47.8 RGB 17.76 0.62 0.79  2.42 5404 3.21 -1.66 0.11 < 1.84     
M2       M2-S25          21 33 34.96 -00 00 20.0 RGB 17.47 0.64 0.81  2.13 5378 3.07 -1.50 0.11 < 1.89     
M2       An08-A6865      21 33 34.97 -00 49 26.8 RGB 16.55 0.66 0.84  1.21 5145 2.64 -1.58 0.11 < 1.33     
M2       Stet-M2-S87     21 33 34.97 -00 48 33.2 RGB 18.09 0.60 0.78  2.75 5483 3.36 -1.53 0.11 < 2.25     
M2       Stet-M2-S34     21 33 35.09 -00 51 09.2 RGB 14.43 0.95 1.06 -0.91 4634 1.55 -1.45 0.11  -0.09 0.25
M2       M2-S570         21 33 35.16 -00 00 07.3 RGB 16.23 0.71 0.89  0.89 5030 2.48 -1.66 0.11 < 1.55     
M2       Stet-M2-S93     21 33 35.17 -00 48 32.8 RGB 16.89 0.66 0.84  1.55 5232 2.79 -1.58 0.11 < 1.54     
M2       M2-S53          21 33 35.19 -00 00 28.7 RGB 17.12 0.62 0.81  1.78 5331 2.92 -1.52 0.11 < 1.69     
M2       An08-A10257     21 33 35.20 -00 48 48.9 RGB 17.73 0.61 0.76  2.39 5331 3.22 -1.60 0.11 < 2.01     
M2       M2-S11          21 33 35.21 -00 00 03.8 RGB 17.46 0.62 0.80  2.12 5353 3.07 -1.62 0.11 < 1.81     
M2       M2-S571         21 33 35.21 -00 00 08.5 RGB 13.23 1.28 1.33 -2.11 4185 0.80 -1.67 0.11  -0.33 0.12
M2       Stet-M2-S59     21 33 35.32 -00 50 25.3 RGB 18.21 0.45 0.65  2.88 5946 3.56 -1.61 0.13 < 2.64     
M2       M2-S50          21 33 35.33 -00 00 52.7 RGB 18.04 0.61 0.79  2.70 5454 3.33 -1.51 0.11 < 2.00     
M2       Stet-M2-S50     21 33 35.33 -00 50 52.8 RGB 18.04 0.61 0.79  2.70 5414 3.32 -1.51 0.11 < 2.11     
M2       Stet-M2-S80     21 33 35.34 -00 49 33.5 RGB 14.70 0.90 1.03 -0.64 4701 1.70 -1.61 0.11 < 0.30     
M2       An08-B13659     21 33 35.37 -00 49 57.3 RGB 15.60 0.82 0.85  0.26 4911 2.26 -1.62 0.11 < 0.79     
M2       An08-A11955     21 33 35.41 -00 48 29.5 RGB 18.07 0.60 0.74  2.73 5427 3.39 -1.61 0.11 < 1.77     
M2       Stet-M2-S116    21 33 35.66 -00 48 15.4 RGB 17.59 0.64 0.80  2.25 5342 3.12 -1.53 0.11 < 1.68     
M2       M2-S578         21 33 35.79 -00 00 22.6 RGB 15.38 0.79 0.96  0.04 4834 2.06 -1.67 0.11 < 0.65     
M2       Stet-M2-S132    21 33 36.15 -00 48 10.0 RGB 18.41 0.58 0.76  3.07 5547 3.51 -1.57 0.11 < 2.15     
M2       An08-A4856      21 33 36.22 -00 49 49.4 RGB 18.36 0.57 0.76  3.02 5490 3.49 -1.39 0.11 < 2.24     
M2       M2-S133         21 33 36.25 -00 00 18.8 RGB 18.53 0.56 0.74  3.19 5656 3.60 -1.50 0.12 < 1.60     
M2       M2-S54          21 33 36.60 -00 00 26.9 RGB 18.46 0.57 0.75  3.12 5610 3.55 -1.68 0.12 < 2.17     
M2       M2-S108         21 33 36.78 -00 00 14.4 RGB 15.77 0.78 0.93  0.43 4940 2.25 -1.49 0.11 < 1.25     
M2       Stet-M2-S143    21 33 36.79 -00 48 28.9 RGB 17.14 0.59 0.77  1.80 5272 2.96 -1.63 0.11 < 1.86     
M2       Stet-M2-S120    21 33 37.02 -00 50 05.7 RGB 16.01 0.73 0.90  0.67 4997 2.37 -1.68 0.11 < 1.19     
M2       Stet-M2-S127    21 33 37.03 -00 49 41.0 RGB 16.95 0.66 0.84  1.61 5205 2.82 -1.70 0.11 < 1.67     
M2       M2-S85          21 33 37.10 -00 00 46.1 RGB 17.96 0.61 0.79  2.62 5416 3.30 -1.60 0.11 < 1.95     
M2       Stet-M2-S147    21 33 37.25 -00 48 42.7 RGB 15.69 0.76 0.92  0.35 4962 2.22 -1.56 0.11 < 1.12     
M2       Stet-M2-S109    21 33 37.28 -00 50 54.0 RGB 17.66 0.63 0.81  2.32 5369 3.14 -1.73 0.11 < 1.57     
M2       M2-S341         21 33 37.48 -00 00 24.9 RGB 14.73 0.88 1.03 -0.61 4732 1.72 -1.58 0.11 <-0.09     
M2       M2-S587         21 33 37.56 -00 00 18.4 RGB 15.43 0.78 0.95  0.09 4886 2.09 -1.62 0.11 < 0.66     
M2       M2-S77          21 33 37.88 -00 00 25.9 RGB 18.14 0.58 0.78  2.80 5452 3.38 -1.69 0.11 < 1.76     
M2       M2-S163         21 33 37.97 -00 00 01.4 RGB 16.53 0.69 0.87  1.19 5073 2.62 -1.68 0.11 < 1.36     
M2       M2-S51          21 33 38.28 -00 00 56.3 RGB 12.92 1.43 1.45 -2.41 4072 0.56 -1.61 0.11  -0.57 0.13
M2       M2-S161         21 33 38.29 -00 00 39.4 RGB 18.36 0.58 0.76  3.02 5580 3.50 -1.57 0.11 < 1.80     
M2       Stet-M2-S171    21 33 38.53 -00 48 56.6 RGB 16.63 0.67 0.85  1.29 5217 2.67 -1.67 0.11 < 1.08     
M2       M2-S189         21 33 38.96 -00 00 44.4 RGB 16.68 0.67 0.85  1.34 5145 2.70 -1.75 0.11 < 1.51     
M2       Stet-M2-S180    21 33 39.12 -00 49 29.7 RGB 15.72 0.88 0.95  0.38 4903 2.20 -1.53 0.11 < 0.88     
M2       M2-S128         21 33 39.24 -00 00 44.1 RGB 18.41 0.54 0.74  3.07 5632 3.54 -1.52 0.12 < 1.81     
M2       Stet-M2-S206    21 33 39.32 -00 48 43.7 RGB 18.48 0.58 0.74  3.14 5622 3.57 -1.54 0.11 < 2.08     
M2       Stet-M2-S169    21 33 39.36 -00 50 25.2 RGB 17.65 0.63 0.80  2.31 5329 3.15 -1.60 0.11 < 1.29     
M2       Stet-M2-S181    21 33 39.42 -00 49 53.1 RGB 17.77 0.60 0.80  2.43 5406 3.20 -1.64 0.11 < 1.41     
M2       Stet-M2-S183    21 33 39.45 -00 49 47.4 RGB 18.46 0.59 0.76  3.12 5556 3.53 -1.64 0.12 < 2.39     
M2       An08-B10861     21 33 39.56 -00 50 31.2 RGB 18.24 0.54 0.63  2.91 5918 3.59 -1.83 0.13 < 2.16     
M2       Stet-M2-S224    21 33 39.61 -00 47 36.2 RGB 15.77 0.76 0.92  0.43 4982 2.25 -1.62 0.11 < 0.66     
M2       M2-S170         21 33 39.70 -00 00 50.0 RGB 15.55 0.77 0.94  0.21 4931 2.14 -1.75 0.11 < 0.85     
M2       Stet-M2-S200    21 33 39.74 -00 49 29.0 RGB 14.42 0.95 1.08 -0.92 4622 1.52 -1.58 0.11 <-0.25     
M2       M2-S226         21 33 39.79 -00 00 44.8 RGB 18.21 0.61 0.76  2.87 5569 3.43 -1.53 0.11 < 2.11     
M2       M2-S173         21 33 40.63 -00 00 55.5 RGB 17.25 0.63 0.82  1.91 5324 2.96 -1.64 0.11 < 1.60     
M2       Stet-M2-S242    21 33 41.05 -00 47 30.6 RGB 16.71 0.66 0.84  1.37 5195 2.71 -1.65 0.11 < 0.87     
M2       An08-A7933      21 33 41.07 -00 49 14.8 RGB 17.82 0.61 0.76  2.48 5336 3.26 -1.70 0.11 < 1.35     
M2       M2-S889         21 33 41.46 -00 00 52.1 RGB 18.49 0.57 0.76  3.15 5580 3.55 -1.58 0.11 < 1.86     
M2       Stet-M2-S248    21 33 41.94 -00 48 16.5 RGB 14.67 0.89 1.04 -0.67 4662 1.67 -1.57 0.11 < 0.31     
M2       M2-S248         21 33 41.95 -00 00 16.5 RGB 14.67 0.89 1.04 -0.67 4687 1.67 -1.57 0.11 < 0.28     
M2       Stet-M2-S241    21 33 42.09 -00 49 11.1 AGB 15.06 0.69 0.90 -0.28 5115 2.00 -1.67 0.11 < 0.52     
M2       Stet-M2-S230    21 33 42.11 -00 50 07.2 RGB 17.91 0.61 0.81  2.57 5360 3.25 -1.63 0.11 < 1.43     
M2       An08-B12784     21 33 42.11 -00 50 07.5 RGB 17.88 0.63 0.78  2.54 5431 3.27 -1.54 0.11 < 1.34     
M2       Stet-M2-S237    21 33 42.23 -00 49 42.1 RGB 17.10 0.64 0.83  1.76 5265 2.89 -1.62 0.11 < 1.58     
M2       Stet-M2-S244    21 33 42.64 -00 49 42.5 RGB 16.86 0.68 0.85  1.52 5204 2.77 -1.63 0.11 < 1.48     
M2       An08-A6631      21 33 42.71 -00 49 29.4 RGB 18.37 0.60 0.76  3.03 5471 3.50 -1.66 0.11 < 1.62     
M2       M2-S222         21 33 42.80 -00 00 17.4 RGB 17.52 0.62 0.82  2.18 5296 3.08 -1.55 0.11 < 1.53     
M2       Stet-M2-S235    21 33 42.93 -00 50 51.9 RGB 18.07 0.60 0.79  2.73 5349 3.34 -1.63 0.11 < 1.29     
M2       Stet-M2-S253    21 33 42.97 -00 49 24.1 RGB 18.47 0.58 0.74  3.13 5619 3.56 -1.60 0.11 < 2.11     
M2       Stet-M2-S249    21 33 43.38 -00 50 18.3 RGB 18.02 0.61 0.81  2.68 5365 3.30 -1.47 0.11 < 1.64     
M2       M2-S236         21 33 43.48 -00 00 35.6 RGB 16.51 0.68 0.88  1.17 5134 2.61 -1.63 0.11 < 1.09     
M2       M2-S245         21 33 43.50 -00 00 48.8 RGB 14.16 1.01 1.13 -1.18 4521 1.36 -1.53 0.11 < 0.04     
M2       M2-S609         21 33 43.68 -00 00 03.5 RGB 16.53 0.68 0.86  1.19 5147 2.63 -1.59 0.11 < 1.57     
M2       Stet-M2-S265    21 33 44.06 -00 48 44.1 RGB 16.66 0.66 0.86  1.32 5138 2.68 -1.65 0.11 < 1.10     
M2       Stet-M2-S357    21 33 44.36 -00 50 02.7 RGB 16.76 0.68 0.85  1.42 5172 2.73 -1.60 0.11 < 1.46     
M2       An08-B13158     21 33 44.36 -00 50 03.0 RGB 16.74 0.67 0.83  1.40 5258 2.74 -1.66 0.11 < 1.47     
M2       Stet-M2-S360    21 33 45.33 -00 49 50.8 RGB 18.42 0.58 0.76  3.08 5554 3.52 -1.64 0.11 < 1.51     
M2       Stet-M2-S271    21 33 45.79 -00 49 40.9 RGB 17.87 0.61 0.79  2.53 5412 3.25 -1.50 0.11 < 1.63     
M2       M2-S256         21 33 46.00 -00 00 49.1 RGB 17.63 0.63 0.80  2.29 5312 3.14 -1.60 0.11 < 1.67     
M2       Stet-M2-S273    21 33 46.14 -00 49 16.5 RGB 18.47 0.58 0.75  3.14 5622 3.56 -1.48 0.11 < 1.90     
M2       M2-S275         21 33 47.57 -00 00 58.7 RGB 17.23 0.66 0.84  1.89 5224 2.94 -1.53 0.11 < 1.64     
M2       Stet-M2-S280    21 33 48.22 -00 50 44.1 RGB 17.38 0.65 0.83  2.05 5254 3.01 -1.61 0.11 < 1.29     
M2       M2-S264         21 33 48.38 -00 00 55.4 RGB 17.21 0.63 0.82  1.88 5283 2.95 -1.54 0.11 < 1.75     
M2       Stet-M2-S286    21 33 49.43 -00 50 33.1 RGB 17.55 0.64 0.82  2.21 5317 3.09 -1.54 0.11 < 1.56     
M2       An08-B10699     21 33 49.43 -00 50 33.4 RGB 17.54 0.64 0.79  2.20 5411 3.11 -1.54 0.11 < 2.18     
M2       Stet-M2-S294    21 33 50.10 -00 48 53.6 RGB 17.93 0.69 0.81  2.59 5345 3.25 -1.49 0.11 < 1.53     
M2       Stet-M2-S291    21 33 50.19 -00 49 44.1 RGB 18.23 0.57 0.78  2.89 5483 3.41 -1.56 0.11 < 2.12     
M2       Stet-M2-S298    21 33 51.94 -00 49 09.8 RGB 16.36 0.72 0.90  1.02 5126 2.52 -1.68 0.11 < 1.49     
M2       Stet-M2-S390    21 33 52.59 -00 48 04.6 RGB 18.09 0.60 0.79  2.75 5458 3.34 -1.69 0.11 < 2.21     
M2       Stet-M2-S313    21 33 55.18 -00 48 06.1 RGB 16.13 0.71 0.91  0.79 5016 2.41 -1.68 0.11 < 1.06     
M2       Stet-M2-S315    21 33 55.69 -00 48 03.0 RGB 16.27 0.70 0.89  0.93 5076 2.49 -1.67 0.11 < 1.13     
M2       Stet-M2-S402    21 33 55.80 -00 46 50.5 RGB 16.67 0.65 0.86  1.33 5155 2.68 -1.68 0.11 < 0.96     
M2       Stet-M2-S318    21 33 59.23 -00 49 32.9 RGB 16.97 0.57 0.74  1.64 5437 2.91 -1.31 0.11 < 2.11     
M30      N7099-S163      21 40 06.05 -23 07 08.7 RGB 14.78      0.94  0.22 4898 2.15 -2.41 0.11   1.08 0.12
M30      82              21 40 06.42 -23 08 02.2 RGB 16.97      0.80  2.41 5369 3.19 -2.50 0.11 < 1.75     
M30      11211           21 40 07.71 -23 09 49.9 RGB 17.71      0.73  3.15 5682 3.59 -2.40 0.12 < 2.09     
M30      140             21 40 10.39 -23 06 18.2 RGB 17.69      0.74  3.13 5640 3.56 -2.52 0.13 < 1.85     
M30      7262            21 40 12.53 -23 07 07.4 RGB 17.39      0.78  2.83 5519 3.39 -2.31 0.11   1.71 0.22
M30      47              21 40 12.95 -23 06 39.0 RGB 16.13      0.84  1.57 5269 2.80 -2.31 0.11 < 1.53     
M30      7228            21 40 15.20 -23 09 35.0 RGB 17.01      0.79  2.45 5422 3.22 -2.32 0.11 < 2.03     
M30      16333           21 40 15.43 -23 11 01.0 RGB 17.17      0.79  2.61 5384 3.29 -2.41 0.11 < 1.05     
M30      13355           21 40 15.79 -23 12 02.7 RGB 17.13      0.74  2.57 5612 3.32 -2.29 0.11 < 1.92     
M30      11171           21 40 16.38 -23 08 15.8 RGB 17.16      0.78  2.60 5455 3.29 -2.33 0.11 < 1.41     
M30      14860           21 40 16.79 -23 10 21.2 RGB 17.00      0.82  2.44 5348 3.18 -2.38 0.11 < 1.53     
M30      13335           21 40 16.80 -23 10 35.3 RGB 16.61      0.81  2.05 5433 3.03 -2.28 0.11 < 1.62     
M30      21651           21 40 16.80 -23 08 44.6 RGB 15.85      0.85  1.29 5229 2.67 -2.34 0.11 < 1.33     
M30      7093            21 40 17.02 -23 10 05.9 RGB 12.46      1.26 -2.10 4358 0.87 -2.37 0.11 <-1.23     
M30      N7099-S336      21 40 17.03 -23 09 56.3 RGB 17.51      0.79  2.95 5483 3.43 -2.36 0.17 < 1.83     
M30      99              21 40 17.48 -23 07 33.1 RGB 17.26      0.77  2.70 5473 3.34 -2.32 0.11 < 1.51     
M30      N7099-S12       21 40 17.61 -23 08 49.4 RGB 15.67 0.65 0.89  1.11 5185 2.57 -2.40 0.11 < 1.49     
M30      7284            21 40 17.70 -23 09 22.7 RGB 17.59      0.73  3.03 5679 3.53 -2.19 0.12 < 2.16     
M30      N7099-S13       21 40 17.92 -23 09 25.6 RGB 15.99      0.85  1.43 5258 2.74 -2.39 0.11 < 1.14     
M30      11068           21 40 18.04 -23 10 25.9 AGB 12.48      1.20 -2.08 4426 0.95 -2.47 0.11 <-0.26     
M30      13374           21 40 18.04 -23 10 20.1 RGB 17.50      0.80  2.94 5428 3.41 -2.53 0.13 < 1.98     
M30      14903           21 40 18.46 -23 09 23.5 RGB 17.60      0.74  3.04 5632 3.52 -2.46 0.12 < 2.03     
M30      20879           21 40 18.50 -23 08 47.3 RGB 14.89      0.93  0.33 5036 2.20 -2.35 0.11   1.02 0.14
M30      20241           21 40 18.66 -23 08 54.2 RGB 16.78      0.74  2.22 5463 3.16 -2.46 0.11 < 1.68     
M30      14783           21 40 19.21 -23 10 44.0 RGB 14.75      0.93  0.19 4965 2.14 -2.43 0.11   1.07 0.12
M30      21923           21 40 19.30 -23 09 54.1 RGB 17.44      0.68  2.88 5796 3.52 -2.53 0.14 < 2.08     
M30      21411           21 40 19.54 -23 10 34.8 RGB 16.15      0.88  1.59 5163 2.77 -2.42 0.11 < 1.51     
M30      14827           21 40 19.58 -23 09 07.9 RGB 16.09      0.84  1.53 5304 2.78 -2.38 0.11 < 1.41     
M30      19302           21 40 19.63 -23 11 05.2 RGB 17.50      0.65  2.94 5964 3.59 -2.44 0.15 < 2.52     
M30      N7099-S333      21 40 19.66 -23 11 35.3 RGB 17.38 0.59 0.80  2.82 5419 3.37 -2.31 0.13 < 1.85     
M30      11133           21 40 19.69 -23 09 11.3 RGB 16.27      0.77  1.71 5289 2.92 -2.42 0.11 < 1.60     
M30      21393           21 40 19.81 -23 10 42.5 AGB 14.12      0.93 -0.44 5077 1.89 -2.44 0.11 < 0.19     
M30      23036           21 40 19.89 -23 09 31.6 RGB 17.48      0.76  2.92 5562 3.45 -2.29 0.12 < 2.17     
M30      17109           21 40 19.92 -23 10 33.7 RGB 14.42      0.97 -0.14 4889 1.97 -2.39 0.11 < 0.83     
M30      11070           21 40 20.08 -23 11 22.3 RGB 13.10      1.15 -1.46 4562 1.23 -2.39 0.11 <-0.14     
M30      22593           21 40 20.16 -23 09 34.9 RGB 17.57      0.72  3.01 5664 3.53 -2.38 0.12 < 2.05     
M30      105             21 40 20.32 -23 14 17.3 RGB 17.33      0.78  2.77 5488 3.36 -2.37 0.11 < 1.55     
M30      139             21 40 20.36 -23 16 57.4 RGB 17.68      0.74  3.12 5628 3.56 -2.50 0.12 < 2.06     
M30      11153           21 40 20.44 -23 07 59.8 RGB 16.72      0.81  2.16 5412 3.08 -2.32 0.11 < 1.78     
M30      23807           21 40 20.44 -23 10 55.2 AGB 14.40      0.88 -0.16 5229 2.06 -2.47 0.11 < 0.45     
M30      19250           21 40 20.52 -23 10 42.1 RGB 14.91      0.92  0.35 5072 2.22 -2.39 0.11 < 1.12     
M30      11168           21 40 20.65 -23 09 13.7 RGB 17.11      0.80  2.55 5435 3.25 -2.35 0.11 < 1.76     
M30      12915           21 40 20.65 -23 08 47.4 RGB 16.85      0.80  2.29 5414 3.14 -2.49 0.11 < 1.72     
M30      N7099-S340      21 40 20.67 -23 11 45.9 RGB 17.66 0.53 0.77  3.10 5551 3.52 -2.55 0.17 < 2.28     
M30      16259           21 40 20.72 -23 11 51.0 AGB 14.09      0.93 -0.47 5063 1.88 -2.44 0.11 < 0.18     
M30      N7099-S198      21 40 20.83 -23 07 26.9 RGB 17.26      0.78  2.70 5477 3.33 -2.30 0.12 < 1.76     
M30      21892           21 40 20.90 -23 10 54.3 AGB 14.56      0.85  0.00 4995 2.15 -2.37 0.11   1.35 0.11
M30      13356           21 40 20.93 -23 08 51.7 RGB 17.16      0.79  2.60 5427 3.28 -2.30 0.11 < 1.60     
M30      N7099-S199      21 40 21.04 -23 06 20.6 RGB 16.84      0.76  2.28 5527 3.18 -2.48 0.12 < 1.22     
M30      19293           21 40 21.05 -23 11 23.9 RGB 16.97      0.70  2.41 5723 3.29 -2.62 0.12 < 1.28     
M30      17130           21 40 21.08 -23 11 33.2 RGB 15.54      0.87  0.99 5161 2.53 -2.39 0.11 < 1.30     
M30      22501           21 40 21.19 -23 09 59.0 RGB 17.18      0.77  2.62 5525 3.31 -2.34 0.12   1.99 0.18
M30      22751           21 40 21.20 -23 10 56.3 RGB 14.41      0.96 -0.15 4890 1.97 -2.45 0.11 < 0.69     
M30      22926           21 40 21.23 -23 10 58.5 AGB 14.87      0.86  0.31 5154 2.26 -2.32 0.11   1.25 0.13
M30      23580           21 40 21.29 -23 10 51.9 RGB 14.85      0.96  0.29 4915 2.16 -2.41 0.11   0.96 0.13
M30      12885           21 40 21.30 -23 09 38.1 RGB 13.19      1.13 -1.37 4598 1.29 -2.38 0.11 < 0.10     
M30      22546           21 40 21.36 -23 10 39.1 RGB 14.82      0.92  0.26 5055 2.19 -2.38 0.11   1.00 0.14
M30      131             21 40 21.36 -23 06 50.8 RGB 17.59      0.75  3.03 5592 3.50 -2.58 0.13 < 2.10     
M30      7272            21 40 21.38 -23 13 10.0 RGB 17.53      0.78  2.97 5496 3.45 -2.36 0.11 < 1.72     
M30      N7099-S332      21 40 21.41 -23 09 12.4 RGB 17.35      0.78  2.79 5478 3.38 -2.41 0.12 < 1.78     
M30      13281           21 40 21.47 -23 11 57.9 RGB 14.62      0.93  0.06 4933 2.09 -2.39 0.11 < 0.96     
M30      14777           21 40 21.52 -23 10 29.8 RGB 14.26      0.96 -0.30 4892 1.91 -2.42 0.11 < 0.45     
M30      24437           21 40 21.61 -23 10 39.6 RGB 14.05      0.99 -0.51 4887 1.80 -2.40 0.11 < 0.54     
M30      7091            21 40 21.79 -23 10 08.9 RGB 11.90      1.44 -2.66 4308 0.48 -2.59 0.11 <-0.89     
M30      13312           21 40 21.80 -23 11 37.4 RGB 15.71      0.90  1.15 5145 2.57 -2.46 0.11 < 0.81     
M30      20656           21 40 21.94 -23 10 17.2 RGB 14.23      0.98 -0.33 4870 1.88 -2.37 0.11 < 0.03     
M30      120             21 40 21.98 -23 13 35.4 RGB 17.52      0.76  2.96 5531 3.47 -2.37 0.11 < 2.06     
M30      22035           21 40 21.99 -23 11 36.6 RGB 16.76      0.82  2.20 5324 3.08 -2.43 0.11 < 1.51     
M30      25330           21 40 22.02 -23 10 43.5 AGB 13.93      0.95 -0.63 5123 1.79 -2.29 0.11   1.00 0.12
M30      23635           21 40 22.05 -23 11 09.6 RGB 16.34      0.85  1.78 5251 2.88 -2.38 0.11 < 0.97     
M30      75              21 40 22.38 -23 07 13.8 RGB 16.75      0.80  2.19 5419 3.09 -2.28 0.11 < 1.58     
M30      11167           21 40 22.39 -23 08 48.1 RGB 17.10      0.79  2.54 5430 3.25 -2.34 0.11 < 1.49     
M30      24203           21 40 22.39 -23 10 16.3 RGB 17.17      0.80  2.61 5412 3.28 -2.35 0.13 < 2.00     
M30      N7099-S329      21 40 22.42 -23 11 46.0 RGB 17.23 0.58 0.82  2.67 5362 3.28 -2.44 0.13 < 1.58     
M30      17884           21 40 22.50 -23 09 31.2 RGB 17.41      0.70  2.85 5794 3.48 -2.60 0.14 < 2.07     
M30      18316           21 40 22.52 -23 10 18.8 RGB 14.56      0.94 -0.00 5009 2.06 -2.31 0.11 < 0.92     
M30      13362           21 40 22.68 -23 09 22.7 RGB 17.30      0.78  2.74 5468 3.34 -2.43 0.12 < 1.12     
M30      24673           21 40 22.72 -23 10 53.7 RGB 14.63      0.93  0.07 5248 2.09 -2.52 0.11 < 0.44     
M30      18365           21 40 22.83 -23 09 00.7 RGB 16.67      0.78  2.11 5489 3.08 -2.25 0.11 < 1.24     
M30      17108           21 40 23.00 -23 10 24.8 RGB 13.94      1.00 -0.62 4828 1.73 -2.37 0.11 < 0.53     
M30      22381           21 40 23.01 -23 09 38.8 RGB 14.83      0.92  0.28 5045 2.18 -2.40 0.11 < 1.05     
M30      19245           21 40 23.06 -23 11 21.4 AGB 14.27      0.89 -0.29 5126 2.00 -2.45 0.11 < 0.15     
M30      17816           21 40 23.32 -23 11 08.2 RGB 14.40      0.97 -0.16 4901 1.96 -2.36 0.11 < 0.65     
M30      17106           21 40 23.36 -23 10 08.2 RGB 13.08      1.14 -1.48 4537 1.24 -2.41 0.11 < 0.30     
M30      17815           21 40 23.42 -23 11 09.1 RGB 14.43      1.00 -0.13 4864 1.93 -2.38 0.11 < 0.71     
M30      11080           21 40 23.44 -23 09 56.5 RGB 14.40      0.97 -0.16 4868 1.96 -2.38 0.11 < 0.65     
M30      19615           21 40 23.69 -23 12 42.7 RGB 17.57      0.81  3.01 5418 3.44 -2.51 0.12 < 1.98     
M30      14796           21 40 23.77 -23 09 26.1 RGB 15.26      0.90  0.70 5045 2.38 -2.45 0.11 < 1.15     
M30      23903           21 40 23.81 -23 11 36.4 RGB 14.63      0.95  0.07 4969 2.08 -2.40 0.11   1.17 0.11
M30      22655           21 40 23.83 -23 11 12.8 RGB 16.93      0.81  2.37 5319 3.16 -2.41 0.11 < 1.82     
M30      13280           21 40 23.85 -23 10 16.8 RGB 14.59      0.93  0.03 4935 2.07 -2.41 0.11   1.23 0.11
M30      22119           21 40 23.93 -23 09 35.8 RGB 14.67      0.95  0.11 4906 2.09 -2.43 0.11   1.08 0.11
M30      N7099-S208      21 40 24.00 -23 16 32.6 RGB 16.54      0.81  1.98 5329 3.00 -2.39 0.11 < 1.06     
M30      24034           21 40 24.09 -23 10 45.1 AGB 14.07      0.95 -0.49 5051 1.85 -2.38 0.11 < 0.54     
M30      7247            21 40 24.17 -23 08 10.4 RGB 17.24      0.78  2.68 5487 3.33 -2.33 0.11 < 1.61     
M30      13273           21 40 24.21 -23 11 10.8 RGB 12.67      1.23 -1.89 4437 0.98 -2.39 0.11 <-1.17     
M30      29              21 40 24.38 -23 14 04.6 RGB 15.66      0.87  1.10 5149 2.57 -2.40 0.11   1.21 0.14
M30      N7099-S341      21 40 24.40 -23 10 15.4 RGB 17.74 0.56 0.78  3.18 5507 3.54 -2.28 0.18 < 2.14     
M30      18736           21 40 24.62 -23 11 16.2 RGB 15.88      0.86  1.32 5134 2.68 -2.51 0.11 < 1.35     
M30      143             21 40 24.62 -23 13 55.7 RGB 17.71      0.73  3.15 5675 3.58 -2.28 0.12 < 1.92     
M30      13346           21 40 24.68 -23 08 57.0 RGB 16.90      0.79  2.34 5441 3.17 -2.43 0.11 < 1.27     
M30      20234           21 40 24.88 -23 10 55.2 RGB 15.88      0.89  1.32 5192 2.65 -2.44 0.11 < 1.43     
M30      N7099-S50       21 40 24.91 -23 09 16.2 RGB 17.06      0.80  2.50 5461 3.23 -2.33 0.11 < 1.81     
M30      54              21 40 24.97 -23 14 55.8 RGB 16.31      0.82  1.75 5335 2.89 -2.40 0.11 < 1.40     
M30      16258           21 40 25.01 -23 11 38.8 RGB 13.92      1.04 -0.64 4779 1.68 -2.37 0.11 < 0.39     
M30      17849           21 40 25.14 -23 11 22.3 RGB 16.24      0.86  1.68 5213 2.83 -2.46 0.11   1.44 0.15
M30      N7099-S8        21 40 25.31 -23 12 17.5 RGB 14.99 0.71 0.94  0.43 5037 2.23 -2.33 0.11 < 1.16     
M30      7174            21 40 25.50 -23 14 50.3 RGB 16.12      0.83  1.56 5291 2.80 -2.39 0.11   1.36 0.17
M30      7167            21 40 27.06 -23 12 39.5 RGB 15.99      0.86  1.44 5228 2.73 -2.40 0.11 < 1.32     
M30      7187            21 40 27.61 -23 13 03.6 RGB 16.44      0.82  1.88 5376 2.95 -2.29 0.11 < 1.49     
M30      11177           21 40 28.74 -23 13 19.8 RGB 17.31      0.77  2.75 5497 3.37 -2.44 0.12 < 1.95     
M30      N7099-S67       21 40 29.03 -23 09 15.7 RGB 15.49 0.66 0.90  0.93 5124 2.48 -2.42 0.11 < 1.29     
M30      N7099-S223      21 40 29.39 -23 14 48.5 RGB 17.01      0.79  2.45 5405 3.22 -2.43 0.11 < 1.65     
M30      N7099-S26       21 40 30.05 -23 09 30.2 RGB 16.94 0.58 0.83  2.38 5334 3.15 -2.39 0.13 < 1.38     
M30      7212            21 40 30.09 -23 13 45.8 RGB 16.85      0.81  2.29 5442 3.13 -2.27 0.11 < 1.72     
M30      N7099-S27       21 40 30.39 -23 10 51.5 RGB 14.69 0.74 0.96  0.13 4979 2.08 -2.53 0.11 < 0.81     
M30      63              21 40 30.99 -23 16 52.1 RGB 16.53      0.81  1.97 5343 3.00 -2.38 0.11 < 1.32     
M30      N7099-S79       21 40 31.72 -23 09 47.1 RGB 17.47 0.58 0.79  2.91 5485 3.41 -2.34 0.17 < 2.32     
M30      N7099-S80       21 40 32.06 -23 11 52.6 RGB 17.68 0.54 0.78  3.12 5498 3.52 -2.33 0.15 < 2.27     
M30      N7099-S32       21 40 32.88 -23 10 41.6 RGB 16.39 0.62 0.85  1.83 5258 2.90 -2.45 0.12 < 1.64     
M30      N7099-S89       21 40 34.74 -23 08 48.5 RGB 15.57 0.67 0.90  1.01 5182 2.51 -2.35 0.11 < 1.34     
M30      N7099-S93       21 40 36.31 -23 11 44.0 RGB 15.12 0.71 0.94  0.56 5071 2.29 -2.36 0.11 < 1.11     
M30      N7099-S95       21 40 37.34 -23 08 44.5 RGB 17.15 0.58 0.82  2.59 5343 3.25 -2.44 0.14 < 2.10     
M30      N7099-S34       21 40 38.54 -23 10 58.5 RGB 13.49 0.89 1.10 -1.07 4628 1.43 -2.36 0.11 < 0.07     
M30      N7099-S250      21 40 40.20 -23 10 00.2 RGB 16.93 0.59 0.83  2.37 5370 3.15 -2.25 0.12 < 1.80     
M30      N7099-S254      21 40 40.67 -23 10 05.5 RGB 16.91 0.59 0.83  2.35 5331 3.14 -2.47 0.13 < 2.05     
Pal 13   Pal13-S78       23 06 37.75 +12 44 26.1 RGB 20.28      0.83  3.19 5620 3.50 -1.99 0.22 < 1.99     
Pal 13   Pal13-S35       23 06 39.33 +12 47 19.7 RGB 17.10 1.03 1.17  0.01 4538 1.81 -0.67 0.11 < 0.57     
Pal 13   Pal13-S83       23 06 39.38 +12 47 35.6 RGB 19.17 0.72 0.92  2.07 5250 2.94 -1.69 0.12 < 2.09     
Pal 13   Pal13-S8        23 06 39.98 +12 44 47.5 RGB 19.51 0.68 0.90  2.42 5322 3.09 -1.88 0.14 < 2.10     
Pal 13   Pal13-S23       23 06 41.62 +12 46 09.8 RGB 20.04 0.65 0.85  2.95 5532 3.38 -1.63 0.16 < 2.76     
Pal 13   Pal13-S33       23 06 42.58 +12 46 58.6 RGB 19.24 0.71 0.90  2.15 5300 2.98 -1.79 0.12 < 2.23     
Pal 13   Pal13-S43       23 06 43.42 +12 46 08.5 RGB 19.57 0.71 0.87  2.48 5415 3.15 -1.65 0.13 < 2.61     
Pal 13   Pal13-S2        23 06 45.38 +12 44 21.7 RGB 19.71      0.85  2.61 5485 3.23 -1.89 0.15 < 2.11     
Pal 13   Pal13-S13       23 06 48.28 +12 45 46.9 RGB 18.47 0.72 0.91  1.37 5259 2.64 -1.66 0.11 < 1.52     
Pal 13   Pal13-S106      23 06 49.15 +12 43 31.8 RGB 20.28      0.83  3.18 5584 3.49 -1.71 0.19 < 2.60     
NGC 7492 NOMAD_59        23 08 19.61 -15 35 53.2 RGB 18.04 0.71       0.94 5095 2.50 -1.69 0.13 < 1.85     
NGC 7492 NOMAD_60        23 08 20.10 -15 35 39.6 RGB 16.94 0.82      -0.16 4864 1.96 -1.94 0.11 < 1.28     
NGC 7492 NOMAD_44        23 08 20.76 -15 36 30.1 RGB 16.34 0.89      -0.76 4756 1.66 -1.97 0.11 < 1.12     
NGC 7492 950             23 08 20.83 -15 36 20.6 AGB 15.76 0.91      -1.34 4677 1.40 -2.03 0.11 < 1.16     
NGC 7492 NOMAD_45        23 08 21.46 -15 35 58.3 AGB 16.34 0.81      -0.76 4867 1.70 -2.02 0.11 < 1.21     
NGC 7492 NOMAD_58        23 08 21.47 -15 35 21.1 RGB 16.37 0.88      -0.73 4736 1.68 -2.16 0.12 < 0.99     
NGC 7492 NOMAD_37        23 08 22.18 -15 37 06.1 RGB 16.59 0.87      -0.51 4766 1.78 -1.99 0.11 < 1.18     
NGC 7492 231             23 08 22.32 -15 37 42.8 RGB 14.70 1.33      -2.40 4232 0.65 -1.91 0.11 <-0.17     
NGC 7492 NOMAD_76        23 08 23.18 -15 39 06.2 RGB 14.37 1.55      -2.73 4027 0.21 -1.97 0.11 <-0.08     
NGC 7492 NOMAD_27        23 08 23.53 -15 36 09.3 RGB 17.74 0.76       0.64 4986 2.34 -1.98 0.14 < 1.84     
NGC 7492 NOMAD_52        23 08 25.22 -15 38 17.3 RGB 18.23 0.71       1.13 5121 2.59 -2.25 0.17 < 1.32     
NGC 7492 NOMAD_47        23 08 25.51 -15 35 15.6 RGB 16.39 0.88      -0.71 4761 1.69 -1.94 0.11 < 0.80     
NGC 7492 458             23 08 25.75 -15 37 10.1 AGB 15.53 0.99      -1.58 4612 1.25 -2.02 0.11 < 0.61     
NGC 7492 NOMAD_20        23 08 25.98 -15 37 28.4 RGB 18.04 0.72       0.94 5094 2.50 -2.19 0.17 < 1.84     
NGC 7492 NOMAD_14        23 08 26.43 -15 37 15.9 RGB 15.92 0.98      -1.18 4619 1.42 -2.01 0.11 < 0.54     
NGC 7492 NOMAD_53        23 08 26.62 -15 38 20.9 AGB 17.14 0.62       0.04 5143 2.14 -2.20 0.13 < 2.11     
NGC 7492 NOMAD_15        23 08 28.74 -15 36 21.0 RGB 17.23 0.79       0.13 4929 2.11 -1.99 0.12 < 1.58     
NGC 7492 R               23 08 29.46 -15 36 32.9 RGB 15.54 1.05      -1.56 4511 1.21 -1.97 0.11 < 0.40     
NGC 7492 NOMAD_19        23 08 29.78 -15 36 38.5 RGB 17.45 0.78       0.35 4954 2.21 -1.96 0.12 < 2.10     


==> table_linelist.dat <==
Title: Lithium-Rich Giants in Globular Clusters
Authors: Kirby E.N., Guhathakurta P., Zhang A.J., Hong J., Guo M., Guo R.,
         Cohen J.G.
Table: Line List
================================================================================
Byte-by-byte Description of file: table_linelist.dat
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  9 F9.4   0.1nm     Lambda  Wavelength in air
  11- 13 A3     ---       Name    Element or molecule name
  15- 16 A2     ---       Ion     ? Ionization state
  18- 23 F6.3   eV        EP      Excitation potential
  25- 30 F6.3   ---       loggf   Oscillator strength
--------------------------------------------------------------------------------
6697.129  Ti  II  6.640 -1.843
6697.190  CN      0.845 -2.935
6697.201  Ti  I   0.826 -5.096
6697.254  CN      0.846 -1.817
6697.514  CN      0.936 -1.604
6697.566  Ca  I   5.741 -4.221
6697.652  CN      0.936 -3.277
6697.759  CN      1.083 -4.200
6697.813  CN      0.745 -3.288
6697.926  Ti  I   3.334 -3.800
6697.935  P   I   8.105 -2.600
6697.983  CN      0.865 -1.793
6697.984  CN      1.083 -2.147
6698.053  CN      0.865 -2.964
6698.139  CN      1.013 -1.736
6698.230  CN      0.820 -2.261
6698.263  CN      0.904 -3.916
6698.324  CN      1.013 -3.638
6698.468  CN      0.904 -2.501
6698.514  CN      0.948 -1.937
6698.529  V   I   4.260 -1.788
6698.606  CN      0.948 -2.773
6698.644  Nd  II  1.642 -1.375
6698.673  Al  I   3.143 -1.643
6699.096  Ca  I   4.131 -3.800
6699.128  CN      0.805 -2.671
6699.142  Fe  I   4.590 -2.101
6699.164  Fe  II  5.956 -3.700
6699.176  CN      0.805 -2.322
6699.216  Sc  II  7.572 -0.472
6699.252  Pr  I   1.291 -0.586
6699.306  Co  I   5.002 -3.436
6699.318  Fe  I   4.415 -4.084
6699.325  CN      1.086 -3.205
6699.380  Si  II 14.489 -0.247
6699.429  MgH     1.289 -4.183
6699.472  MgH     1.012 -4.274
6699.476  Cr  I   5.262 -3.114
6699.725  Fe  II  6.223 -4.302
6699.735  Cs  I   1.798 -4.342
6699.966  V   I   1.376 -3.534
6700.006  MgH     1.289 -4.169
6700.027  CN      1.420 -3.815
6700.059  MgH     1.012 -4.259
6700.122  CN      0.934 -1.929
6700.274  CN      1.559 -4.365
6700.355  Ca  I   5.490 -2.837
6700.437  MgH     1.080 -3.603
6700.469  CN      0.825 -2.976
6700.527  Ca  I   5.689 -4.927
6700.588  CN      0.825 -1.984
6700.639  Dy  II  1.841 -1.738
6700.664  Ce  I   1.607  0.236
6700.671  V   II  9.375 -1.209
6700.702  Y   I   2.295 -0.430
6700.787  Cr  I   4.855 -3.077
6700.835  C2      1.014 -2.137
6700.890  Ni  I   4.266 -2.316
6700.894  Fe  I   5.067 -3.644
6700.956  CN      1.085 -1.824
6701.026  C2      1.150 -4.933
6701.039  Eu  I   2.411 -0.610
6701.117  CN      1.085 -3.077
6701.141  MgH     1.080 -3.569
6701.164  C2      1.015 -2.162
6701.168  CN      0.864 -3.346
6701.219  Nb  I   1.676 -1.480
6701.248  Fe  II  6.138 -4.260
6701.334  CN      0.864 -2.094
6701.418  Si  I   5.964 -4.510
6701.489  Fe  I   4.549 -4.549
6701.637  Cr  I   3.850 -1.773
6701.749  Er  I   2.111 -0.646
6701.799  CN      0.855 -2.944
6701.866  CN      0.855 -1.793
6701.899  CN      1.013 -3.637
6702.061  CN      0.785 -3.071
6702.085  CN      1.013 -1.729
6702.093  Gd  II  2.311 -1.195
6702.096  Fe  II  7.804 -4.671
6702.140  Zr  I   1.443 -1.930
6702.242  Si  I   6.099 -4.410
6702.307  MgH     1.188 -3.875
6702.373  V   I   2.863 -3.303
6702.376  CN      1.311 -2.403
6702.388  CN      0.936 -3.275
6702.459  V   II  9.340 -1.064
6702.526  CN      0.936 -1.594
6702.531  V   II  9.419  0.014
6702.624  CN      1.311 -3.983
6702.780  MgH     1.188 -3.856
6703.015  MgH     1.097 -2.688
6703.015  MgH     1.097 -2.712
6703.052  Ca  I   5.882 -3.616
6703.059  Mo  I   4.204 -1.442
6703.218  MgH     1.006 -3.422
6703.353  Cr  I   4.099 -3.805
6703.360  CN      0.875 -1.770
6703.414  CN      0.752 -3.663
6703.424  Fe  I   3.642 -4.205
6703.433  CN      0.876 -2.972
6703.567  Fe  I   2.758 -3.11 
6703.609  Sm  I   2.189  0.089
6703.609  Cr  II  9.227 -3.401
6703.704  Mn  I   5.875 -3.359
6703.715  Co  I   4.916 -2.912
6703.723  Co  I   4.916 -2.882
6703.728  Co  I   4.916 -2.627
6703.742  Co  I   4.916 -2.933
6703.750  Co  I   4.916 -2.439
6703.755  Co  I   4.916 -2.882
6703.756  CN      0.766 -4.238
6703.772  Co  I   4.916 -3.058
6703.782  Co  I   4.916 -2.348
6703.790  Co  I   4.916 -2.494
6703.812  Co  I   4.916 -3.280
6703.825  Co  I   4.916 -2.326
6703.836  Co  I   4.916 -2.239
6703.863  Co  I   4.916 -3.690
6703.879  Co  I   4.916 -2.380
6703.893  Co  I   4.916 -2.041
6703.932  CN      0.961 -1.921
6703.935  CN      0.828 -2.229
6703.938  MgH     1.230 -2.257
6703.938  MgH     1.230 -2.223
6703.944  Co  I   4.916 -2.576
6703.947  CN      0.812 -2.673
6703.960  Co  I   4.916 -1.877
6703.990  MgH     1.006 -3.384
6703.999  CN      0.812 -2.285
6704.009  CN      1.206 -1.976
6704.027  CN      0.961 -2.782
6704.039  Co  I   4.916 -1.736
6704.081  Li  I   3.373 -3.561
6704.081  Li  I   3.373 -3.261
6704.092  Ca  I   5.807 -3.471
6704.133  Fe  II  7.845 -3.599
6704.147  Gd  II  1.621 -1.831
6704.218  CN      1.206 -3.427
6704.234  Cr  I   5.262 -2.141
6704.272  Ce  I   0.274 -0.953
6704.481  Fe  I   4.217 -2.790
6704.524  Ce  II  2.474 -0.511
6704.612  Ti  I   3.323 -2.073
6704.693  CN      1.281 -3.481
6704.706  MgH     1.047 -2.825
6704.706  MgH     1.047 -2.794
6704.771  Ti  I   3.569 -3.005
6704.891  Fe  II  9.742 -3.148
6704.904  CN      0.842 -1.979
6704.949  Ca  I   5.821 -4.536
6705.101  Fe  I   4.607 -1.16 
6705.131  Fe  I   4.956 -2.495
6705.186  CN      0.948 -1.913
6705.426  CN      1.104 -3.213
6705.520  CN      1.085 -1.812
6705.624  Cr  I   5.843 -4.025
6705.720  CN      1.311 -2.396
6705.746  Fe  II  7.727 -3.372
6706.051  Ce  II  1.838 -1.253
6706.069  Sc  I   4.054 -2.498
6706.072  MgH     0.965 -3.831
6706.082  Sc  II  7.489 -1.503
6706.222  Cr  II  4.944 -4.688
6706.271  Fe  II  9.742 -4.208
6706.288  Ti  I   1.502 -3.0  
6706.379  Ta  I   1.874 -1.860
6706.388  Mn  I   5.875 -2.084
6706.648  CN      0.865 -2.953
6706.718  CN      0.865 -1.771
6706.721  Cr  II  7.387 -4.052
6706.757  Ni  II  9.897 -3.661
6706.843  MgH     1.129 -1.559
6706.843  MgH     1.129 -1.522
6706.869  Ca  I   5.875 -3.961
6706.880  Fe  II  5.956 -4.100
6706.976  MgH     0.978 -3.995
6706.980  Si  I   5.954 -2.480
6707.123  MgH     0.965 -3.794
6707.433  Fe  I   4.608 -2.53 
6707.441  CN      0.791 -3.061
6707.473  Sm  II  0.933 -1.477
6707.518  V   I   2.743 -1.995
6707.536  Ru  I   2.900 -1.240
6707.545  CN      0.956 -1.594
6707.566  Cs  I   1.798 -3.265
6707.618  MgH     0.978 -3.975
6707.635  C2      1.001 -2.149
6707.644  Cr  I   4.208 -2.667
6707.686  CN      0.956 -3.285
6707.713  C2      1.001 -2.162
6707.752  Sc  I   4.049 -2.672
6707.7561 7Li I   0.000 -0.4283
6707.7682 7Li I   0.000 -0.2062
6707.771  Ca  I   5.796 -4.015
6707.799  CN      1.206 -1.967
6707.9066 7Li I   0.000 -1.5086
6707.9080 7Li I   0.000 -0.8069
6707.9187 7Li I   0.000 -0.8069
6707.9196 6Li I   0.000 -0.4789
6707.9200 7Li I   0.000 -0.8069
6707.9230 6Li I   0.000 -0.1778
6707.978  C2      1.001 -2.175
6708.031  MgH     1.184 -1.401
6708.031  MgH     1.184 -1.376
6708.0728 6Li I   0.000 -0.3028
6708.067  MgH     1.461 -0.588
6708.067  MgH     1.461 -0.577
6708.075  V   I   1.218 -4.2  
6708.075  V   I   1.218 -3.9  
6708.078  V   I   1.218 -3.9  
6708.078  V   I   1.218 -3.7  
6708.083  V   I   1.218 -3.7  
6708.083  V   I   1.218 -3.6  
6708.090  V   I   1.218 -3.6  
6708.090  V   I   1.218 -3.9  
6708.090  V   I   1.218 -3.7  
6708.099  V   I   1.218 -3.7  
6708.099  V   I   1.218 -3.5  
6708.099  V   I   1.218 -3.9  
6708.109  V   I   1.218 -3.9  
6708.109  V   I   1.218 -3.2  
6708.609  Fe  I   5.446 -3.535
6708.616  C2      1.133 -4.921
6708.759  N   I  11.840 -1.790
6708.814  Cr  II  9.227 -4.200
6708.910  C2      1.335 -1.961
6708.960  CN      0.886 -1.749
6708.982  CN      0.820 -2.677
6709.036  CN      0.886 -2.980
6709.037  CN      0.820 -2.251
6709.042  Cr  I   4.106 -4.095
6709.057  Sc  I   4.061 -2.021
6709.363  Ta  I   2.965 -0.870
6709.368  CN      0.760 -3.296
6709.480  La  I   0.373 -1.000
6709.615  CN      0.975 -1.906
6709.701  Zr  I   0.520 -2.630
6709.714  CN      0.975 -2.790
6709.791  Mn  II  6.645 -3.630
6709.877  CN      0.836 -2.200
6709.893  Ca  I   2.933 -3.165
6709.944  Sc  I   3.807 -3.501
6710.087  Ce  I   0.384 -1.911
6710.156  CN      0.887 -2.091
6710.234  CN      1.114 -2.147
6710.319  Fe  I   1.485 -5.010
6710.343  CN      0.932 -2.499
6710.395  Pt  I   4.683  0.310
6710.426  CN      0.842 -2.984
6710.435  Eu  I   2.698 -0.080
6710.463  CN      1.114 -4.207
6710.512  V   II  8.169 -3.524
6710.512  CN      0.961 -1.899
6710.548  CN      0.843 -1.971
6710.794  Si  I   6.099 -3.150
6710.845  Cr  I   5.926 -3.683
6711.220  CN      1.108 -1.815
6711.242  MgH     0.978 -0.738
6711.242  MgH     0.978 -0.712
6711.308  CN      1.039 -1.729
6711.327  C   I   8.537 -2.693
6711.381  V   II  9.400  0.001
6711.384  CN      1.108 -3.083
6711.431  V   I   2.878 -3.225
6711.498  CN      1.039 -3.644
6711.575  Ni  I   1.986 -4.5  
6711.576  MgH     1.230 -3.827
6711.755  CN      0.875 -2.962
6711.763  Fe  I   5.341 -4.344
6711.774  CN      1.122 -3.220
6711.821  Fe  I   4.956 -2.85 
6711.828  CN      0.876 -1.749
6712.270  Nd  I   1.821  0.140
6712.338  CN      0.956 -3.282
6712.438  Fe  I   4.988 -2.290
6712.454  Ca  I   5.882 -4.300
6712.480  CN      0.956 -1.583
6712.487  Ca  I   5.671 -3.991
6712.598  Sm  II  1.493 -1.213
6712.603  Co  I   5.062 -1.024
6712.607  MgH     1.063 -3.640
6712.938  CN      0.798 -3.055
6713.044  Dy  I   1.930 -0.967
6713.046  Fe  I   4.607 -1.63 
6713.049  MgH     1.063 -3.620
6713.065  Fe  II  9.700 -4.192
6713.098  V   I   2.684 -2.570
6713.147  Y   I   2.669 -0.360
6713.167  CN      1.452 -3.820
6713.195  Fe  I   4.143 -2.61 
6713.231  P   I   8.157 -1.310
6713.344  CN      1.114 -4.205
6713.371  Ti  I   3.351 -4.107
6713.473  Ce  I   0.552 -1.377
6713.482  Hf  I   2.004 -1.410
6713.567  MgH     1.128 -3.933
6713.574  CN      1.114 -2.141
6713.586  C   I   8.537 -2.170
6713.745  Fe  I   4.795 -1.54 
6713.793  Tl  I   3.283 -1.390
6713.839  CN      0.932 -3.921
6713.899  MgH     1.128 -3.918
6713.970  Th  I   0.789 -2.279
6714.049  CN      0.933 -2.493
6714.079  C2      1.117 -4.908
6714.113  La  II  2.763 -0.862
6714.132  Nd  II  1.974 -1.167
6714.188  C2      0.988 -2.162
6714.283  CN      0.828 -2.682
6714.289  CN      0.887 -3.352
6714.295  C2      0.989 -2.175
6714.320  V   I   2.895 -3.362
6714.341  CN      0.828 -2.219
6714.359  Ti  I   3.559 -2.799
6714.400  MgH     1.063 -3.634
6714.459  CN      0.887 -2.085
6714.529  C2      0.989 -2.188
6714.582  Sc  I   3.083 -4.198
6714.654  Ca  I   5.578 -2.685
6714.722  Sc  I   3.101 -3.384
6714.777  CN      0.898 -1.729
6714.857  CN      0.898 -2.988
6714.907  MgH     1.128 -0.928
6714.907  MgH     1.128 -0.912
6715.002  CN      1.039 -3.643
6715.168  CN      1.308 -3.486
6715.192  CN      1.039 -1.721
6715.195  V   II  9.351  0.088
6715.208  CN      0.860 -1.966
6715.239  Ti  I   3.933 -3.031
6715.248  MgH     1.063 -3.598
6715.290  V   II  9.419 -1.850
6715.383  Fe  I   4.607 -1.63 
6715.407  Cr  I   4.175 -0.975
6715.550  CN      0.990 -1.891
6715.651  CN      0.990 -2.799
6715.673  MgH     1.241 -2.192
6715.673  MgH     1.241 -2.223
6715.717  CN      1.108 -1.804
6715.863  MgH     1.357 -0.623
6715.863  MgH     1.357 -0.636
6715.930  MgH     0.994 -3.465
6715.966  Ti  I   3.583 -2.190
6715.994  Cr  II  7.386 -4.616
6716.021  Hf  I   2.784 -1.340
6716.052  CN      0.845 -2.172
6716.064  CN      0.975 -1.884
6716.128  Ni  I   1.951 -4.4  
6716.179  Ti  II  6.645 -2.977
6716.237  Fe  I   4.580 -1.95 
6716.666  Ti  I   2.487 -1.2  
6716.676  CN      0.773 -3.670
6716.768  MgH     0.994 -3.422
6716.892  C   I   8.537 -3.530
6716.982  Cr  II  4.927 -4.625

